Language Model Activations Inhabit Privileged Error-Correcting Basins

Language models exhibit remarkable robustness, continuing to produce coherent text even when their activations are perturbed by interventions like linear steering. We hypothesize that this robustness is a result of passive dynamics, i.e., constraining mechanisms in the forward pass that funnel activations toward "good" regions that produce coherent outputs. To investigate these hypothesized error-correcting mechanisms, we probe the geometry of language model activation space by observing the action of model layers on low-dimensional curves. In doing so, we discover that model activations occur within a cluster of distinct attracting basins, which differentiate natural activations geometrically from distributionally similar synthetic activations. Applying this lens to language model steering, we observe feature-specific basins along semantic steering directions, and find that steering moves activations between these basins. To demonstrate the active role of this geometry in neural computation, we show that adaptively modulating steering strength to transport activations across basins improves inter-language steering, significantly increasing the probability of sampling tokens from the target language compared to fixed-strength steering. Our findings establish analysis of activation space geometry as a promising approach to interpreting and controlling language models.

==> data/two_basin_field.dat <==
x y u v speed
0.7807900714 -1.329969885 -0.1295898094 0.3029771854 0.3295279861
0.7840388464 -1.228782287 -0.1797576579 0.3606380039 0.4029548181
0.8901169261 -1.263503396 -0.1840607231 0.2877030294 0.3415426516
0.6668525693 -1.26688382 -0.121436259 0.3941763122 0.4124581556
0.9214253043 -1.343413633 -0.1559139734 0.2528544783 0.2970598497
0.8776301605 -1.090170385 -0.3040244591 0.4001348814 0.5025323821
0.9896838083 -1.189029506 -0.2413761164 0.267170878 0.3600593113
1.035050394 -1.273057696 -0.2047332013 0.2266527767 0.3054294761
0.6848087249 -1.375820468 -0.08787309077 0.3121835454 0.3243150415
0.8450710937 -1.004028438 -0.3801413243 0.5040995245 0.631366579
0.7687677313 -1.06784199 -0.296341371 0.5183554462 0.5970850666
1.150960729 -1.225757624 -0.2394286759 0.1883013217 0.304603806
0.6680737933 -1.174086891 -0.1717548583 0.4870450083 0.5164422247
0.5685552239 -1.32205068 -0.05999047897 0.3896729963 0.3942637462
1.09515353 -1.342244209 -0.1891663487 0.2032925826 0.277690082
1.247220156 -1.235366481 -0.2426265167 0.1566050447 0.2887780578
1.072183065 -1.121415991 -0.2911133018 0.244128608 0.3799285877
1.314591651 -1.153738147 -0.2731448161 0.1360920339 0.3051706609
1.24742086 -1.070330905 -0.3191299998 0.1654235212 0.3594563925
1.304465025 -1.385370172 -0.2051040421 0.1604818344 0.2604267407
0.5187878936 -1.189091071 -0.07076183528 0.5664890807 0.5708915097
1.287717318 -0.9687441807 -0.373348291 0.1582122153 0.4054874246
1.019134675 -1.39040609 -0.1600050302 0.2222985054 0.2738945695
0.4567618853 -1.318099457 -0.001529906118 0.4361453076 0.4361479909
1.133100568 -1.061860742 -0.3328420001 0.2271615741 0.4029716836
0.9836246985 -1.099682717 -0.3046219577 0.3105171088 0.4349889791
1.213007147 -1.359839988 -0.2015137809 0.1750272026 0.2669125803
1.42627478 -1.178353477 -0.2568455926 0.1172770454 0.2823536148
1.198267076 -0.9696829373 -0.3897165129 0.206647916 0.4411148621
1.34209661 -1.2950006 -0.2292911967 0.1402585438 0.2687878569
1.37890589 -0.8403263128 -0.4093419894 0.1266149751 0.4284766227
0.7600572493 -0.9734552016 -0.3691053604 0.6095441949 0.7125888665
1.212111532 -1.155056048 -0.2745193681 0.1700094282 0.3228995031
0.8780142304 -0.8895050092 -0.5379178703 0.4618281422 0.7089716977
1.284376077 -0.7607600571 -0.4532201896 0.2157520667 0.5019536777
1.238975011 -0.8906539199 -0.4138895278 0.1806322072 0.4515889009
1.444652041 -1.320892372 -0.221463728 0.1336948623 0.258689967
0.3838096244 -1.270508454 0.04853707426 0.5188324206 0.5210978106
0.7116846896 -0.8835478476 -0.4148225324 0.6112696803 0.7387342928
1.055901741 -0.9107849409 -0.45843822 0.299882474 0.5478093645
1.424719747 -1.057365403 -0.3003173197 0.1146249694 0.3214488702
1.084336106 -0.7834902448 -0.4364639917 0.186069151 0.4744708052
0.6241347299 -0.8916971414 -0.3025781752 0.6472124099 0.7144490574
1.527122428 -1.364236918 -0.2112509837 0.1388278382 0.2527847835
0.9654002311 -1.005402154 -0.3919048578 0.3844909894 0.5490197979
0.6279059941 -0.7707094052 -0.2942351029 0.3679178218 0.4711027695
1.548256372 -1.212011153 -0.2331399512 0.121579596 0.2629369411
1.212130799 -0.6874265595 -0.4014576299 0.3727656982 0.5478343676
0.6490008311 -0.9748558165 -0.2824456025 0.6883598511 0.7440529571
1.692852516 -1.279138652 -0.204692823 0.1464193983 0.2516700061
1.5519521 -1.073237968 -0.262619814 0.1155469234 0.2869150714
1.827760981 -1.265157411 -0.177367908 0.1755267546 0.2495376051
0.6271188066 -1.088745326 -0.2013241472 0.6165505522 0.6485876931
1.663457671 -1.165725672 -0.2207023027 0.1362570149 0.2593751733
1.445854197 -0.9166966545 -0.3539244463 0.1080917031 0.3700626028
0.3855613703 -1.109333172 0.03478899495 0.7159412223 0.7167859569
1.755001819 -1.022784055 -0.211713026 0.1623700425 0.2668078636
1.548338786 -0.9430052129 -0.3040630895 0.1118592114 0.3239858725
1.802990514 -1.157591851 -0.1861156649 0.1716476243 0.2531836244
0.4962885556 -1.033367532 -0.1088889494 0.7352140045 0.7432337693
1.638018556 -0.9793130362 -0.2609204826 0.1315702608 0.2922160704
1.602048464 -0.8505454544 -0.3120667553 0.116357481 0.333053634
1.510530485 -0.8518201917 -0.3582011241 0.103828099 0.3729454644
0.8124697567 -1.148042921 -0.2424584985 0.4051906242 0.4721922971
1.142230018 -0.8889987156 -0.4343573968 0.2325345163 0.4926851423
1.118690582 -0.6702323324 -0.2951685121 0.3835478177 0.4839766306
1.190986013 -0.8116323396 -0.4220909334 0.2115102964 0.4721200712
1.706457346 -0.8443386528 -0.2645767215 0.1431324146 0.3008117845
0.541759283 -0.7446498814 -0.1668069359 0.2555953161 0.3052106149
1.617552359 -0.7229858802 -0.3645346494 0.1387673636 0.3900537038
1.702963577 -0.7352222982 -0.3023616892 0.1518314506 0.3383421057
0.243616091 -1.261209445 0.1694845676 0.5572751549 0.582477997
1.452919608 -0.7587808873 -0.4419090401 0.1307368972 0.4608424199
1.371971081 -0.7296760416 -0.4862387746 0.1866330725 0.5208263143
0.4075706557 -0.9862609443 -0.03020428558 0.7336226866 0.7342441999
0.9400678799 -0.7894859679 -0.6685575788 0.1542065286 0.6861114265
1.293926308 -0.6400209996 -0.511828831 0.3821911789 0.6387791867
0.7294897825 -0.7872482463 -0.4680999211 0.4170761808 0.62695301
1.616240757 -1.330301894 -0.2097073297 0.1392107474 0.2517077598
0.818486215 -0.7882065282 -0.6462619188 0.3161515433 0.7194485847
0.9675299312 -0.9160741611 -0.4873339966 0.3861346204 0.6217671343
1.81316052 -0.9367294602 -0.1985406389 0.1805425207 0.2683542194
1.072340109 -1.001475321 -0.3881983175 0.2946472856 0.4873550621
0.9867803843 -0.6574028805 -0.4200441739 -0.01161071972 0.4202046131
1.63986465 -1.067727966 -0.2410556399 0.1303636679 0.274048367
1.410743341 -0.5898386561 -0.5991456959 0.28776737 0.6646695602
1.793412847 -0.7228489466 -0.2517978209 0.175380226 0.3068556115
0.6457607945 -0.6825180547 -0.2853661292 0.1296882645 0.3134531442
1.737819805 -1.370834911 -0.192826508 0.1573411278 0.2488740499
1.956404233 -1.218723258 -0.1366270358 0.2079114197 0.2487852595
1.71234442 -0.9338264707 -0.241592356 0.1486172346 0.2836440531
1.690309299 -0.5840968149 -0.382486882 0.2021282143 0.4326107141
1.909468998 -1.076296007 -0.1489987882 0.2043031721 0.25286444
1.590137732 -0.6355488661 -0.4432943505 0.1734595842 0.4760232227
1.874854715 -1.366813556 -0.1686962925 0.1817084936 0.2479443804
1.233302543 -0.5779333137 -0.4231508594 0.5866095849 0.7233031556
0.5506472162 -0.8406947644 -0.2241486139 0.5239444646 0.5698775334
1.250890764 -0.4889683158 -0.439155333 0.5671345316 0.7172858449
1.909463203 -0.9909925562 -0.1498937169 0.2088908903 0.2571060684
0.4315205822 -0.8432118172 -0.1076148568 0.4614633784 0.4738453408
0.5070424166 -0.9375262616 -0.1472385561 0.7046697878 0.719887979
0.9775322061 -0.5543126093 -0.004152693198 0.56860952 0.5686246838
0.2985249287 -0.9147614465 0.0314751382 0.5753091087 0.5761694671
1.38627128 -0.9815396336 -0.3445438592 0.1239003958 0.3661444783
1.443045643 -0.6706720281 -0.520765562 0.188340524 0.5537769619
0.8951699101 -0.638171851 -0.668563472 -0.3257357202 0.7436940739
1.822483991 -0.8087156727 -0.2165700494 0.1789202071 0.2809181853
0.5217827889 -0.6469965947 -0.1070656089 0.05935288655 0.122416542
0.1498883098 -0.9146859926 0.1136561659 0.4763991252 0.4897691809
1.789108823 -0.5553667756 -0.3067371856 0.2158755996 0.3750866241
0.4604089711 -0.5049366881 -0.1447354726 -0.1052502824 0.1789580369
0.7555413999 -0.6480770264 -0.5280237288 -0.0740741159 0.5331941792
2.006946068 -1.144639135 -0.1122256731 0.2225098443 0.2492092143
2.049134084 -1.008803826 -0.0862363397 0.235713155 0.2509928241
1.162702465 -0.4981242032 -0.2675552796 0.661699359 0.713744961
2.158690765 -1.100679799 -0.05146418948 0.2429633473 0.2483540838
1.962470576 -0.9170131278 -0.1296614351 0.2216755762 0.2568115044
0.376302309 -1.372793885 0.04561492949 0.4021937685 0.404772219
0.4082318953 -0.741766097 -0.06375876565 0.1734094223 0.1847593244
1.497452688 -0.6001891291 -0.5547644448 0.2108586113 0.5934854195
2.017869291 -1.318301203 -0.1274915296 0.2123421035 0.2476757134
1.085812093 -0.5457176213 -0.1260962415 0.7362984927 0.747017893
1.989537027 -0.8120198555 -0.1310853456 0.2231886375 0.2588368902
1.932941686 -0.7063626838 -0.1774104784 0.2077620744 0.273202411
1.821519989 -0.6343112579 -0.2568032178 0.1953000438 0.3226298185
0.3375159456 -0.8084629711 -0.0461905232 0.2953434178 0.2989336028
1.091736873 -0.4344411857 -0.09320663878 0.5985588694 0.6057723976
1.487594363 -0.5149202829 -0.6272849843 0.2834386186 0.6883486777
1.720609125 -1.100996123 -0.2140467153 0.1498296638 0.2612755719
0.2287790012 -1.171442185 0.2046182517 0.666328397 0.6970381349
1.704182457 -0.4349217675 -0.4590819068 0.291557444 0.5438399951
0.9845213658 -0.3625900952 0.09490767496 0.5240178654 0.5325431344
1.221603334 -0.373123444 -0.2799710527 0.3967608461 0.4855954689
1.888279631 -0.8643784912 -0.1736723253 0.2003811554 0.2651691611
1.357577614 -0.5028398313 -0.5780847536 0.4756368611 0.748606977
1.149868751 -0.3139794631 -0.1050573854 0.2865689524 0.3052192961
0.3024712862 -0.7011036153 -0.01756923179 0.06941515574 0.0716040624
0.2865831553 -1.047563076 0.1224313744 0.7379337383 0.7480211518
0.4149376597 -0.5960181009 -0.03676056577 0.00937516697 0.03793722383
1.322766749 -0.3871824032 -0.4841410547 0.4029350854 0.6298803409
0.3599658097 -0.5306363862 -0.03719554605 -0.01842963974 0.04151096562
0.1731128727 -0.7396975477 -0.002857361479 0.07832464854 0.07837675091
0.3403785558 -1.193460507 0.09110937223 0.6325661652 0.639093789
2.071137842 -0.6555789852 -0.1198426677 0.2257001737 0.2555441907
1.00663127 -0.4643983999 0.05762215447 0.7077638908 0.7101056526
0.209840086 -0.8352432485 0.01885045725 0.3029929168 0.3035787334
0.7161520135 -0.5344477375 -0.5004038031 -0.3699829877 0.6223273876
1.594181559 -0.4555683136 -0.5725050445 0.2970825247 0.6449961647
0.06342768836 -0.8126916056 0.04019686105 0.1871599173 0.1914278514
2.077378849 -1.249649554 -0.09920148354 0.2271011844 0.2478222797
0.07016681867 -1.147250375 0.33831555 0.6584393178 0.7402700498
1.545824439 -0.3759149313 -0.6480489472 0.3559777833 0.7393832701
0.4504349525 -0.356523874 -0.2681667512 -0.4412507591 0.5163483696
1.290195532 -0.3056815365 -0.3115148803 0.2992358611 0.4319532628
1.46025334 -0.4273470736 -0.6568717331 0.3600274698 0.7490662539
2.087993227 -1.373078785 -0.1176666483 0.2175209945 0.2473071434
1.921628588 -0.6153690231 -0.1986175828 0.2095424125 0.2887160661
0.5754635137 -0.5579123724 -0.2451397488 -0.1177640346 0.2719593063
0.3442404595 -0.367540451 -0.1563451789 -0.2478908999 0.2930762925
1.632843718 -0.2953807298 -0.6096443302 0.3973035695 0.7276787311
0.9262454603 -0.4255662472 0.1873079659 0.6829887532 0.7082075339
1.788784987 -0.373993998 -0.3954822594 0.3067846415 0.5005227605
0.8173568548 -0.493322019 -0.5205221024 -0.5163000321 0.7331500407
0.1919723075 -1.329049695 0.1811762536 0.4746136681 0.5080186697
2.111429042 -0.924552555 -0.05904051413 0.2441416197 0.2511790453
1.923764207 -0.5070895792 -0.2200039951 0.2237721326 0.3138084212
2.171723288 -1.016610798 -0.0391104011 0.2458828553 0.2489738982
-0.0032155911 -0.922980403 0.1663608271 0.4049090435 0.437752508
0.7600097584 -0.4080558594 0.06646947857 0.2471226373 0.2559058215
0.09855033514 -1.257426625 0.2849602678 0.5586660101 0.6271443734
0.1877509688 -1.073394878 0.2287113825 0.712869938 0.7486604337
0.1351862305 -1.003920628 0.2169920307 0.6388290224 0.674676264
2.012223897 -0.5589638769 -0.161369159 0.2171864558 0.2705733949
1.395145093 -0.2982730308 -0.4954050517 0.3393963166 0.6005131347
0.22907715 -0.4105051754 -0.03957035674 -0.04503540788 0.05994998828
0.3096662935 -1.31593885 0.09972608668 0.4791180584 0.4893867655
0.1086494062 -1.363189753 0.2133469409 0.4361961741 0.4855759667
0.02049716505 -1.064329636 0.3330011969 0.644581959 0.7255175387
2.1507546 -1.186470034 -0.06602514773 0.2389244247 0.2478794079
0.3142281974 -0.6147517384 -0.007982710501 0.01160409001 0.01408469282
-0.02628692521 -0.7785826002 0.02225975708 0.07856732669 0.08165979187
2.225597358 -0.6488681893 -0.07129466595 0.2350971501 0.2456696957
2.018543845 -0.7256865585 -0.1315008505 0.2237645305 0.2595439053
0.8940003461 -0.5317880076 -0.2027736643 0.03638091508 0.20601148
1.159692022 -0.2120368377 -0.05019697468 0.1102941507 0.1211797671
1.0237201 -0.2647909949 0.03294579647 0.2541069437 0.256233808
0.5399241455 -0.3784333497 -0.3522901627 -0.5069553853 0.6173427909
1.258478009 -0.18184136 -0.1164122735 0.1181473236 0.1658632192
0.814923943 -0.3350669274 0.2828151109 0.6229392878 0.6841328403
-0.03221934433 -1.373258812 0.2623501485 0.4256700999 0.5000226338
0.9864079319 -0.112580143 0.01302275678 0.05143838676 0.05306128369
1.263712433 -0.0874122077 -0.06033906574 0.0514364595 0.07928752878
0.5520127316 -0.2749758756 -0.32824867 -0.6652865563 0.7418580669
1.342890662 -0.1388586635 -0.1936950023 0.1502118776 0.2451149976
0.6724457359 -0.4605867687 -0.4659798214 -0.4812083074 0.6698497063
0.7050412606 -0.3120689119 0.3340717261 0.6585937602 0.7384779341
1.076858471 -0.1481587443 -0.002433424463 0.04966517432 0.04972475334
0.7967518722 -0.2489259244 0.2369220687 0.5126864929 0.5647827075
0.5799625858 -0.4652202752 -0.3560540009 -0.3519786795 0.5006630028
2.316832437 -1.188661389 -0.03095979402 0.2455410413 0.2474851749
0.01192272002 -1.258947197 0.3327614119 0.5504928764 0.6432515559
1.831950647 -0.3006454986 -0.3897444201 0.334766557 0.5137794864
1.892071816 -0.3707839481 -0.2899775491 0.2701092321 0.3962902676
1.379432816 -0.05720297005 -0.1890365406 0.1282462343 0.2284336015
-0.16560577 -1.275615391 0.3516519826 0.5439315659 0.6477041495
-0.08478065218 -1.231915014 0.3787328056 0.5765434595 0.6898122199
-0.2538436864 -1.374311232 0.2485732592 0.460379366 0.5231996042
1.421401837 -0.1751660091 -0.3906519654 0.2613017664 0.4699867777
0.6494429818 -0.1565388253 0.2310647825 0.5637138621 0.6092325107
-0.3354358544 -1.249982825 0.2941362724 0.6221341109 0.6881620439
2.105106379 -0.5637777618 -0.123521015 0.2199958536 0.2523006475
2.222605938 -1.266926767 -0.06286111699 0.2392906727 0.2474096725
0.6247011156 -0.3611862422 -0.4129098729 -0.600891381 0.7290850532
0.2704833684 -0.2391918523 -0.1333356397 -0.4165997646 0.4374171427
2.141485567 -0.8110289788 -0.06200803415 0.243481463 0.2512532967
-0.07897719713 -1.023890495 0.3163447879 0.566547996 0.6488841627
2.148430362 -0.7021784595 -0.08153935139 0.2365702419 0.2502281862
1.930460835 -0.2814088748 -0.2991811238 0.2927369913 0.4185741164
1.727846737 -0.2683352779 -0.5304397758 0.3966296579 0.6623303113
1.784842915 -0.1440118613 -0.5279044234 0.4272066552 0.6791086853
2.326101183 -1.348521645 -0.06673386047 0.2379208801 0.2471027182
0.4718711632 -0.2097205595 -0.2398299263 -0.7004651394 0.7403849033
2.36507446 -1.269070553 -0.04426509838 0.2432432241 0.2472380735
-0.3740155726 -1.372907807 0.1803175858 0.4966543967 0.5283748873
1.314332885 0.009813083807 -0.06416843474 0.04322288104 0.07736798732
-0.15792654 -0.2731758402 0.1347906808 -0.1219087569 0.1817423248
2.320066918 -0.6589454292 -0.05330146228 0.2387374319 0.2446152229
2.05058675 -0.3734708201 -0.1855029422 0.2201486123 0.2878832282
2.18914568 -1.359378248 -0.09116492542 0.2297840348 0.2472079009
1.584797922 -0.550007863 -0.5135249238 0.2275712657 0.5616907764
2.254008979 -1.093833682 -0.02522018421 0.2466664147 0.2479523701
1.833714327 -0.4678443191 -0.302197272 0.2468275826 0.3901884759
1.93357176 -0.1846821338 -0.3483160786 0.3235873358 0.4754291267
-0.1209390815 -1.39267612 0.2579495028 0.4140025245 0.4877868759
2.220380168 -0.9072790168 -0.02176470576 0.2485381066 0.249489264
2.214327229 -0.7591338488 -0.04797451078 0.2445463767 0.2492077126
0.9085349867 -0.1519871921 0.06123944707 0.1624743707 0.1736323443
0.3632122069 -0.2531602106 -0.1929398556 -0.5431331739 0.5763847954
2.010407323 -0.03538698574 -0.363018716 0.2793454454 0.4580572737
2.306625328 -0.5457735934 -0.08635451766 0.2216175304 0.2378474984
0.2998441895 -0.1023089899 -0.08822062425 -0.7059025599 0.7113939152
2.063526261 -0.47434553 -0.1558146331 0.2155198045 0.2659454569
-0.1949844143 -0.4568990443 0.01242428514 -0.01197426545 0.01725531496
2.286852669 -0.8330009653 -0.01586647983 0.2483906365 0.2488968732
2.219061605 -0.4606776078 -0.1184694091 0.2068099315 0.2383387267
2.429101527 -1.384843393 -0.07092803797 0.2367655043 0.2471612644
-0.2381840019 -0.2256699867 0.285994882 -0.3312467528 0.4376271059
-0.3726910614 -1.084981213 0.2897143646 0.6501823109 0.7118085771
0.4496374044 -0.04962347263 0.1169845 0.6777135062 0.6877361192
2.323761976 -0.3956853147 -0.1281311125 0.1894534829 0.2287142413
0.1344243591 -0.3814508471 -0.01515065185 -0.0179983683 0.02352623031
0.5617254059 0.05199701997 0.06817154306 0.3090191508 0.3164493559
-0.1805025137 -0.9081061934 0.1529863655 0.3048974505 0.3411264917
1.632508475 -0.1589631165 -0.6108810766 0.4305002129 0.7473326723
2.456522446 -1.24777311 -0.04010864322 0.2439315942 0.2472070507
-0.1790511635 -0.7662908732 0.01747749235 0.04314300365 0.04654870034
2.036273575 -0.185556832 -0.2657174771 0.2570015176 0.3696695249
-0.2330562507 -1.094261904 0.3686040058 0.6267618612 0.7271171458
0.8160408007 -0.1418725384 0.1214517319 0.2750847087 0.3007027106
-0.1161274472 -0.8407832028 0.0703707319 0.1627675234 0.1773282453
0.7340291584 -0.05608324399 0.09824328966 0.2388891601 0.2583017127
0.1369625218 -0.2517214172 -0.05995353016 -0.1496766986 0.1612375263
0.8855989782 -0.2811086816 0.1752386154 0.454700477 0.4872998011
-0.05884103518 -0.2861706535 0.0331157092 -0.0254268382 0.04175133886
2.203076036 -0.5646538908 -0.09629973145 0.2229462451 0.2428552377
1.830526467 -0.002635732981 -0.5496104359 0.4209903419 0.6923182067
0.6376055338 -0.2493889748 0.3085445513 0.6643523513 0.7325051446
2.079814555 -0.2829074804 -0.2021957126 0.2230557045 0.3010597175
0.6593678278 0.0143990765 0.07426394667 0.2227951067 0.2348463186
1.483030009 -0.2534522231 -0.581976851 0.3515225528 0.6799008459
2.473813246 -1.141560794 -0.02264566364 0.2463736619 0.2474122216
2.452577156 -1.010757767 -0.005747818934 0.2476826042 0.2477492883
1.989244503 -1.399192494 -0.1458750192 0.2000480384 0.2475858213
1.661386094 0.008486478021 -0.5824153361 0.4176216676 0.7166697155
2.155865672 -0.1110139779 -0.2409082527 0.1909252048 0.3073909889
-0.1365855399 -1.097934833 0.3883701734 0.6257782188 0.7364983168
0.02889366445 -0.2635696346 -0.007093296894 -0.03398282831 0.03471523413
2.610171029 -1.294402518 -0.06876476073 0.2372583793 0.2470225311
1.565208865 -0.2292992945 -0.6208107984 0.3989033979 0.7379227387
1.911933295 -0.07042125508 -0.4358683458 0.3608396583 0.5658502222
2.288383756 -0.1450639549 -0.2025841505 0.1466845187 0.2501133464
1.985313945 0.08166961055 -0.4474504022 0.2806048011 0.5281580415
1.335435113 -0.2274758229 -0.2846406375 0.2319175559 0.3671594276
0.1593192287 -0.1492824232 -0.07783196145 -0.3896995748 0.3973959899
2.350881848 -0.754877646 -0.02456719318 0.2464829955 0.2477042875
-0.317102046 -0.8254773564 0.04552012649 0.08904841357 0.100008509
-0.2673780858 -0.9582826481 0.2120367784 0.4053683976 0.457474735
2.373752357 -1.12227636 -0.01539586164 0.2470988083 0.2475779749
-0.2178217033 -1.180781793 0.3882179547 0.6307753463 0.7406691015
-0.4028993388 -0.9788589298 0.197626918 0.4494814286 0.4910091174
2.51614641 -1.346513319 -0.06561934869 0.2381042282 0.2469808139
0.02755236711 -0.1081682321 0.03682988775 -0.2085384051 0.211765689
-0.1679432871 -0.9985658143 0.2827993986 0.5018797544 0.5760718599
0.4099924365 0.03735192344 0.04935024463 0.5965390767 0.5985769095
0.5451443525 -0.1548853013 0.2287521495 0.6800613691 0.7175033182
-0.3117775514 -0.5127956854 0.02884287394 -0.03427952955 0.04479952593
0.2940106442 -0.004773464013 0.03228039945 0.7479248122 0.7486210984
0.9078452432 -0.01612739418 0.007637167859 0.02097521489 0.02232232005
0.4821026128 0.09399812597 0.04305770983 0.3541220745 0.3567301642
1.417732582 0.1174611375 -0.1517886271 0.08615446656 0.1745347513
0.5512006278 -0.04484758714 0.1376189333 0.5295278244 0.5471185316
0.007144355896 0.018305973 0.170054858 -0.3590258739 0.3972634301
2.363226603 -0.9770390943 -0.0005327591932 0.2480752518 0.2480758239
-0.02668003763 -1.13782965 0.3856693595 0.6416628939 0.7486468622
1.466688618 -0.09088269505 -0.3811326486 0.2523593385 0.4571075711
1.839132134 -0.2141753812 -0.4319242335 0.3740058095 0.5713483079
-0.2080929563 -0.3435372742 0.100229645 -0.1091457725 0.1481849567
0.7262980477 -0.1954843934 0.2373812268 0.5171718405 0.5690488199
2.232271779 -0.3187209445 -0.1541183421 0.1823146654 0.2387280892
0.7930576471 0.0223040156 0.02243443664 0.05493183288 0.05933641556
2.114367828 0.1267363293 -0.3561473622 0.1515053805 0.3870333628
-0.09058189485 -0.07878749015 0.3149937521 -0.2289855828 0.3894296612
0.5903998599 0.1418331754 0.02316059624 0.1010539708 0.1036740963
-0.531277196 -0.8679705734 0.07231928509 0.1588226112 0.1745127527
0.1017678929 -0.05146453469 -0.02459252723 -0.4605305772 0.4611867354
2.172508212 -0.19570014 -0.2033384315 0.1920288837 0.2796812648
0.3170948253 -0.4539235351 -0.06533190525 -0.06112857718 0.08947044647
2.440268053 -0.2769559243 -0.1665500673 0.1438791627 0.2200912047
0.399632907 -0.1569891602 -0.1637739849 -0.7174433661 0.7358987034
-0.3223447909 -0.3508428049 0.1877295405 -0.2912535024 0.3465126016
2.381890059 -0.8728901014 -0.0007008032161 0.2483889943 0.2483899829
2.545332966 -1.198424398 -0.04182608409 0.2436757653 0.2472393575
1.227421004 -0.009539840589 -0.0192586386 0.01410809579 0.02387328062
0.2048524529 -0.3106076222 -0.076228782 -0.1513907511 0.1694992234
-0.5095010184 -1.081268898 0.1694875636 0.6894981608 0.7100237658
1.86759982 0.09350712913 -0.5633435985 0.3821281681 0.6807186987
1.319734914 0.1702180553 -0.04517205855 0.020108798 0.04944571398
0.3661195263 0.1717768418 0.007253079954 0.3680888263 0.3681602793
1.425051339 0.02596376263 -0.2061715479 0.1306130033 0.2440624179
-0.4367156799 -0.4383186212 0.1791353828 -0.336388508 0.3811124686
-0.4185394067 -0.863152013 0.07146542764 0.1423240085 0.1592590052
2.64145593 -1.094075783 -0.05309604044 0.2416052651 0.2473707615
2.426761133 -0.5403998117 -0.08852679796 0.2198928181 0.2370439736
2.557997814 -1.072581088 -0.02888733925 0.2457870868 0.2474788282
1.982935672 -0.435199367 -0.2025121911 0.2280196062 0.3049657823
1.701288775 -0.1024004389 -0.5977788106 0.4497170513 0.7480540974
0.4846682617 0.1945870567 0.0155906136 0.1411102711 0.1419689256
2.576571776 -0.9820200301 -0.02820428537 0.246038645 0.2476499476
1.518963846 0.02203649548 -0.3755559043 0.249900618 0.4511014921
2.141428923 -0.4010479016 -0.1480727686 0.2046637625 0.2526119563
1.78170375 0.1481221191 -0.6278491978 0.4062141329 0.7477997974
2.486807004 -0.6767860093 -0.05214258731 0.2400535714 0.245651311
2.478863133 -0.8538645598 -0.009218184628 0.2479391973 0.2481105006
-0.09146899623 -0.1757384931 0.1756235818 -0.1316488839 0.2194882026
0.5739642372 0.2439031018 0.004133467719 0.01872880901 0.01917951622
0.3053974426 0.1046785513 -0.0005274607809 0.6177165927 0.6177168179
2.241835171 0.02634839304 -0.2631107228 0.1133641719 0.2864937834
2.27178302 -0.9800487891 -0.01084858256 0.2482504607 0.24848739
-0.4577583046 -0.6310847257 0.03105471427 -0.02774790365 0.04164542514
2.530453758 -0.4296470669 -0.1361238332 0.1847078361 0.2294486494
1.160692821 -0.1270061513 -0.02158195952 0.03511705554 0.041218789
2.421131978 -0.43229948 -0.1213182829 0.1937165398 0.2285699533
2.353056823 -0.002182398526 -0.2365521174 0.08025007298 0.249793872
2.35364039 -0.3157563626 -0.1509499361 0.1665793259 0.2247989213
-0.5221713522 -1.217507611 0.1141293408 0.7078240037 0.7169660568
1.220141263 0.3743757806 -0.01787339765 0.0001635627651 0.01787414603
1.379881077 0.3334026014 -0.1093220195 0.02906597339 0.1131200016
2.380565275 -0.1819839224 -0.1895283659 0.1320848177 0.2310138535
2.414171462 -0.6294553308 -0.05989868556 0.2355324986 0.2430296492
-0.4834780556 -0.361967291 0.2362150331 -0.5762515068 0.622786754
0.1395322789 0.05171317074 -0.009885636106 -0.7102394034 0.7103081979
2.525130589 -0.5235738872 -0.1068348734 0.2116239597 0.2370619972
-0.427217151 -0.7771292581 0.02146453707 0.04138023475 0.04661598631
2.095283829 -0.009027786376 -0.31413917 0.2096616582 0.3776790027
-0.6045568576 -0.3261806561 0.201419399 -0.7219151672 0.7494873468
-0.378993858 -0.2859584351 0.2707151041 -0.5216967456 0.5877534874
-0.5095949555 -0.1972848301 -0.2086198951 0.7151132571 0.7449222987
1.559986336 -0.1079602945 -0.5405239687 0.3693751398 0.6546786652
2.630651638 -1.195233961 -0.05970917654 0.2398700625 0.2471898716
2.458453769 -0.1001315295 -0.2124050471 0.0876090314 0.2297634576
0.05795203731 0.1784813043 -0.03664383246 -0.7486614673 0.7495577117
1.750854947 0.06057105127 -0.6096332845 0.4363597088 0.7497083013
2.621177316 -0.8081414497 -0.05001020605 0.2428158789 0.2479124276
2.650515936 -0.9384371316 -0.0511307868 0.2423296607 0.2476651405
2.763072383 -1.238671255 -0.09834532535 0.2266220584 0.2470412118
1.675351583 0.1428869723 -0.5792721988 0.375358865 0.6902539807
2.31832864 0.09562691269 -0.2599004946 0.05113505029 0.2648831072
-0.09301209337 0.01101746212 0.4673508581 -0.3047406139 0.5579280118
-0.5595748295 -0.9703475065 0.1355359594 0.4376546462 0.4581610914
-0.08867426265 0.1370127503 0.6702022335 -0.3056250316 0.7365987331
-0.6690335231 -0.9486262809 0.1074650233 0.4033161989 0.4173879341
2.480984337 -0.7618849723 -0.02741369206 0.2461221483 0.2476441447
-0.3916191254 -0.5650987499 0.03577793924 -0.04222052073 0.05534106347
-0.3886597676 -0.1095301999 -0.3316152441 0.672373296 0.7497029541
2.539143457 -0.6077991466 -0.08291028982 0.2283757625 0.2429600894
0.2031562143 -0.05684701492 -0.05050832423 -0.6537864562 0.6557345661
2.754807343 -0.8166446533 -0.09762795976 0.2277630546 0.2478048175
1.744848839 -0.02711416824 -0.593687541 0.450166879 0.7450604776
-0.4578168529 -1.355526844 0.117469333 0.5369700391 0.5496688704
-0.4991060831 -0.04349731316 -0.1512252222 0.5611027592 0.5811242331
1.284868226 0.4332609585 -0.06338998576 -0.0002273647291 0.06339039351
2.275146786 -0.2340666297 -0.1755398922 0.1659691064 0.2415781407
0.4232849115 0.3324808565 0.006664596091 0.02980024567 0.03053639604
-0.3488767725 -0.1923453178 0.3390518223 -0.5923854437 0.6825515746
-0.5976154183 -0.2204120567 -0.1378092071 0.694894175 0.7084273372
1.642950276 0.2843261777 -0.5548819342 0.2794270304 0.6212675963
-0.6391431143 -0.08909785039 -0.03625790845 0.420379681 0.421940413
-0.2050047536 -0.1074555433 0.4307589164 -0.4079204426 0.593255705
1.741969362 0.2293189622 -0.6451868288 0.3689758009 0.7432423466
2.52184816 -0.3204088293 -0.164390141 0.1482818459 0.2213856912
2.020871466 0.1867596145 -0.4577127545 0.205422602 0.5016965328
0.2781509761 0.308591325 0.05795496295 0.2183482295 0.2259086697
-0.648808105 -1.094330192 0.01354537445 0.7330522458 0.7331773812
0.2191761869 0.1427167874 -0.004251063961 0.662948505 0.6629621346
2.228026252 0.1741835957 -0.301178467 0.05666268537 0.3064622798
2.657097944 -0.3597676537 -0.1765057204 0.1423307618 0.2267428391
-0.7652434419 -0.8947644052 0.1564249659 0.2801767924 0.3208859687
-0.2239627638 -0.01330007078 0.5331904735 -0.5027905532 0.7328645314
2.744725669 -1.134147335 -0.08811398053 0.2309976951 0.2472327015
1.465067206 0.213968562 -0.2075410076 0.1030737029 0.2317271198
2.145013842 0.2317120857 -0.3593307447 0.07882534335 0.3678750044
-0.3066430435 -1.156884506 0.3489400286 0.663286085 0.7494715299
-0.4266471043 -1.152766373 0.2493548634 0.707270463 0.749939568
2.514375292 0.03737342545 -0.2327464073 0.01497915454 0.2332279254
-0.6574588246 -1.290116382 -0.08276336412 0.6118730858 0.6174450968
2.765724581 -1.048201977 -0.09337064919 0.2290750021 0.2473730679
1.907852033 0.2321505921 -0.5860058905 0.2914468335 0.6544800688
1.397130742 0.5360784168 -0.2928661765 -0.008967687665 0.2930034415
-0.3399743625 0.01908101455 -0.3801419665 0.5817275017 0.6949207156
2.451113616 0.09538372768 -0.2407979746 0.005176264421 0.2408536034
2.70963776 -0.7060389122 -0.1021246517 0.2253239547 0.2473870026
1.658635444 0.4043964695 -0.6376873438 0.2276660367 0.6771092768
1.602002943 0.07239593876 -0.4924780074 0.3316460851 0.5937370744
1.567072961 0.1830386868 -0.4019758595 0.2342143205 0.4652321351
-0.5531842243 -0.604464052 0.1379369513 -0.1652036795 0.2152181643
-0.1894034652 0.07520163142 -0.5988923721 0.4504235839 0.7493687198
-0.4354773965 -1.249458209 0.2013642586 0.6584899444 0.6885902784
-0.4273036301 0.08121643753 -0.1741604139 0.4052506273 0.4410894701
-0.2958414949 0.1130113668 -0.3953242446 0.4509837647 0.599722948
-0.2864870056 -0.7391199465 0.01039875161 0.02322451376 0.02544625855
-0.3977258378 0.1781522422 -0.1295283479 0.2294306124 0.263469161
2.790640647 -0.9617571467 -0.1038175086 0.2246864489 0.2475117682
-0.6604955628 -0.7659214957 0.1128708837 0.001217803705 0.1128774532
-0.5560755476 0.1552295567 -0.01367348865 0.07048655603 0.07180054925
-0.536881575 -0.7798026503 0.03164922209 0.0408030617 0.05163877519
1.57576188 0.5525248195 -0.6395121156 0.06971155134 0.6433004325
-0.6351536415 -0.8558362726 0.08048692773 0.1495633197 0.1698450239
1.497199884 0.2976842688 -0.2780691591 0.1156029462 0.3011419905
-0.005427731485 0.1082417808 0.2789842489 -0.4192576827 0.5035962824
0.3997540631 0.4952620456 0.01470428838 0.004077379962 0.01525913248
-0.5613901811 -0.4951046238 0.2313762663 -0.4408240448 0.4978562193
-0.6054398082 -0.4214243288 0.2519949954 -0.6459992742 0.6934093596
2.699726092 -1.327970617 -0.09048149837 0.2297436868 0.2469191429
1.752504374 0.3677101011 -0.693500968 0.2832061572 0.7490990056
2.570924056 -0.893871208 -0.02658887186 0.2464237883 0.2478540932
-0.493215352 0.26757504 -0.006402946068 0.01546337496 0.01673659713
2.615065776 -0.6784454751 -0.07961254491 0.2332515648 0.2464638915
2.798517138 -0.3182632397 -0.2052790014 0.09865871886 0.2277564735
-0.7549778812 -0.9844684623 0.07855378963 0.5498848761 0.5554674381
-0.4699323391 -0.2733485442 0.2483547693 -0.6714246116 0.7158848374
2.653493968 -0.5923899796 -0.1159492787 0.2143076749 0.2436637329
0.2336244394 0.05559082978 -0.001909853507 0.7452037704 0.7452062178
-0.4678737276 -0.5258769861 0.1264170863 -0.1965287453 0.2336767584
-0.3035153555 -0.1098428776 0.4169854463 -0.587852748 0.7207272131
-0.7467484289 -0.79989422 0.2142734135 0.03074864149 0.216468415
-0.6898908878 -0.3901514572 -0.2069811218 0.72084033 0.7499679768
-0.1506309532 0.2013681557 -0.5954073815 0.2481286824 0.6450409235
2.711222897 -0.2424682338 -0.2029295491 0.08490863616 0.2199769952
2.317049143 0.2644107483 -0.2704392962 -0.02884044807 0.2719727641
1.537843398 0.3867858679 -0.408343921 0.1322298697 0.4292196364
-0.6052525188 0.03320449374 -0.02069092077 0.2121195284 0.2131262737
-0.8088611265 -1.055614633 -0.04598304144 0.7139028418 0.7153822109
-0.9012261774 -0.8537684694 0.4871339309 0.1542104085 0.510960191
-0.8002013863 -0.3258063869 -0.1091864734 0.5968826108 0.6067870608
2.594371117 -0.1866736867 -0.2010628898 0.08664653198 0.2189381355
-0.6336874313 -1.192428732 -0.01937539966 0.7296045689 0.7298617904
2.742987374 -0.1225314807 -0.2170525164 0.03357280631 0.2196336227
-0.6529252373 0.1269996728 -0.001042024846 0.02250061182 0.02252472748
2.620111093 -0.02154724065 -0.2256185519 0.01728465313 0.2262796725
-0.737677605 -0.6336637045 0.3883395789 -0.3914149656 0.5513740145
-0.5487372 -0.1136528971 -0.1266927008 0.6150681108 0.6279807492
-0.8330363108 -0.4538648074 -0.2416276151 0.6869132902 0.7281715269
-0.8669098201 -0.703185985 0.5753063654 -0.3407174831 0.6686298059
2.698771538 -0.4492218854 -0.165476599 0.1671003513 0.2351702197
2.720980628 0.03257915685 -0.2252513763 -0.0227796503 0.2264002982
-0.8927374244 -0.3885678883 -0.1375551317 0.553381482 0.5702214297
2.489028431 -0.2041277717 -0.1892754878 0.1148418159 0.2213907247
-0.5764208914 -1.34483442 -0.004562347897 0.5540998419 0.5541186243
-0.7291778361 -1.357640029 -0.1554363868 0.4872734535 0.5114644551
2.553725977 -0.0959713488 -0.2158587259 0.06299549432 0.224863118
2.785475024 0.1211557793 -0.2197182391 -0.06341129092 0.2286855842
1.377072283 0.4379296531 -0.1604381998 0.01634653618 0.161268798
2.34777538 0.3475830844 -0.252277347 -0.0787069655 0.2642700252
2.609845097 -0.4757981766 -0.1384343063 0.1899343971 0.2350300669
2.386135527 0.1767848838 -0.2527870747 -0.01285062737 0.2531134998
-0.8803652973 -1.316255862 -0.2505153499 0.4647533336 0.5279712129
-0.3203257865 0.3245175131 -0.1138137453 0.04717633317 0.1232037947
-0.7244039121 -0.2801541782 -0.1004325053 0.6344132403 0.6423136676
1.831217101 0.324074451 -0.6674351317 0.2904270346 0.7278856487
1.317318373 0.2649994909 -0.04405891396 0.01350950969 0.0460835627
-0.9951503653 -1.196585974 -0.2813285851 0.583890237 0.6481308369
2.746844357 -0.5451927199 -0.1552006089 0.1866035734 0.2427099557
2.224537194 0.40683128 -0.3030515579 -0.05563797264 0.3081165863
2.676877789 0.1089029035 -0.2245977525 -0.04993912853 0.2300827394
2.610478933 0.1655443704 -0.224383359 -0.06561688846 0.2337808116
-0.9661637092 -0.7517308765 0.6961690912 -0.2509313584 0.7400121284
2.788616583 -0.4404483881 -0.1871345797 0.1453254272 0.2369363431
-0.8228263797 -1.19117525 -0.2193917758 0.6711317609 0.706081151
1.147938272 0.5282543279 -0.03329459949 -0.01298261138 0.03573623586
0.2710860389 0.211744799 0.01778546946 0.4354296625 0.4357927419
2.790109812 -0.6517742251 -0.1425622788 0.2015730376 0.2468920672
-0.7207306004 -0.1233935353 -0.01121168579 0.3351671885 0.3353546572
-0.6950067277 0.03727937322 0.0005246756016 0.07239210878 0.0723940101
-0.2271734303 0.4204935379 -0.2781344528 -0.07725038421 0.288663118
2.619609703 -1.398013616 -0.08645973436 0.2319723669 0.2475610322
-0.9039926916 -1.037147155 0.01198050846 0.720285577 0.720385206
0.3497779854 0.4149783123 0.03251263529 0.02800459801 0.04291070919
-0.7506178002 -1.262085357 -0.1746602681 0.6124592911 0.6368772193
-0.7199237849 -1.176044197 -0.1158572657 0.7245503049 0.7337547617
-0.8431601695 -0.967610707 0.1289786486 0.5477246055 0.562705727
-0.9526043615 -0.2811680429 -0.01888044135 0.219105778 0.2199177415
1.476210466 0.4651745813 -0.3558697441 0.05746573333 0.36047966
1.510623485 0.6989959953 -0.6879718542 -0.1216040768 0.6986364031
-0.7699266066 -0.7164557468 0.3824364303 -0.2072800354 0.4349972831
2.277046368 -0.05325323206 -0.2323077037 0.125711158 0.2641404256
1.296079262 0.5637834186 -0.1739537952 -0.03622813063 0.1776862412
2.465199799 0.3197860015 -0.2235375505 -0.1028161237 0.2460491654
-0.2395841873 0.2530519825 -0.3527608314 0.1770247222 0.3946871628
-0.7138996441 -0.5161023943 0.3428001627 -0.6117131047 0.7012167097
-0.3519012409 0.4524429883 -0.05806192183 -0.01919048126 0.06115113521
-0.9012637318 -0.5937939726 0.1872907986 -0.1273254997 0.226472131
2.222810778 0.2893156494 -0.3126537614 0.002226728685 0.3126616907
1.932790363 0.4453397889 -0.5880114152 0.1175865488 0.5996532505
-0.1179852271 0.3277567271 -0.5542786497 -0.1127049041 0.5656210895
-0.3125293596 0.203246177 -0.2517225818 0.2600352991 0.3619152042
-0.9935909051 -0.4808108486 -0.2032119389 0.5516934088 0.5879291704
1.301946398 0.6832117288 -0.3508673249 -0.1447924387 0.3795691373
2.490053166 0.4713307558 -0.1844941603 -0.1624882075 0.2458465227
1.207196189 0.6596289617 -0.1859539592 -0.09847136779 0.2104174071
1.476358751 0.5952901578 -0.5230926643 -0.02061999203 0.5234989203
-0.6307885622 -0.6623606633 0.1818479173 -0.1567245645 0.240065104
-0.5084436782 0.04719610234 -0.08908985171 0.3551940226 0.366196389
2.555091654 0.3938748679 -0.1900231699 -0.1491636263 0.2415752316
-0.8037337474 -0.1009659484 0.004471838289 0.1341856453 0.1342601383
1.201470313 0.789425364 -0.361268123 -0.2946894155 0.466215088
-0.434550711 0.5574069243 -0.01900498167 -0.01540631411 0.02446515569
-0.3901410239 0.2707406567 -0.0591064868 0.07418346591 0.09485126987
-1.057281788 -0.3006048596 -0.004459770292 0.09789096924 0.09799250691
-0.7914433005 -0.5586670173 0.4225822131 -0.5961698755 0.7307491001
-0.8652417796 -0.225857974 -0.01387280033 0.2699195333 0.2702758018
1.794511984 0.4532635237 -0.7082359447 0.2021781288 0.7365284442
-0.7910150444 0.01669622802 0.001543724673 0.01718637997 0.01725557134
1.600555746 0.6752720569 -0.7429510444 -0.04885852685 0.7445558474
-0.2048946821 0.3351542817 -0.3600523963 0.007263421936 0.3601256522
2.066885662 0.3913456902 -0.4380868233 0.04552490526 0.4404458897
1.3988167 0.8114490605 -0.6304169025 -0.3293547641 0.7112664983
-0.2861140165 0.5386033097 -0.1781844717 -0.0901684824 0.1996999278
2.782811652 -1.368203919 -0.1090468621 0.2221311771 0.2474539916
2.779667724 -0.04363892908 -0.2225529183 -0.000346329696 0.2225531878
2.35553897 0.4747474656 -0.2262464678 -0.1306787944 0.2612745902
-0.01270032162 0.3206202623 -0.6158814421 -0.4270218454 0.7494381944
-1.027050769 -0.5800484136 -0.3314255955 0.621670783 0.7044980396
2.117460395 0.4817766136 -0.3726162183 -0.03822885089 0.3745721441
1.656051275 0.4911892988 -0.690178682 0.1634846172 0.7092769792
2.701390639 0.1968245353 -0.2145235403 -0.08970918919 0.2325254566
0.1431371751 0.3125474431 0.2105683205 0.4436370999 0.4910732064
2.455775763 0.2302182809 -0.2374560945 -0.06051439102 0.2450456862
-0.05888770753 0.243907491 -0.6688124868 0.0070771923 0.6688499302
-0.9727685094 -1.087379326 -0.06519941307 0.7358703019 0.7387530472
-0.1173287971 0.4668572246 -0.536310092 -0.2763911864 0.6033411992
2.614711204 -0.2845986787 -0.1849446391 0.1199383342 0.2204307682
1.415156107 0.9527997918 -0.5576497383 -0.4709328087 0.7298978976
-1.006977608 -0.2136665932 0.00171469095 0.04413700506 0.04417029976
1.931799202 0.3540289763 -0.5900377345 0.1892381914 0.6196415264
1.987073796 0.5395767381 -0.4983729929 0.006540060768 0.4984159031
-1.095422355 -0.7348029894 -0.3099448828 0.4609396747 0.5554558616
0.0022533527 0.4146573054 0.6081442067 0.4295465284 0.7445465709
-0.9923625379 -0.366199262 -0.06181473467 0.3292324266 0.3349851522
1.884724264 0.6083752643 -0.5943303072 0.01381209933 0.5944907805
1.729699708 0.5845754641 -0.7380342158 0.08467371213 0.7428755893
2.540730636 0.2670217426 -0.2187366961 -0.09785215688 0.2396263483
0.1750372905 0.4684589963 0.290057308 0.2290815294 0.36961005
2.681146883 0.3431111473 -0.1882954306 -0.1438083592 0.2369303977
-0.8952391859 -1.127776664 -0.1983598198 0.7129153347 0.739996549
-1.075593526 -1.136868029 -0.1808429516 0.6288621148 0.6543483266
2.411279155 0.4043596585 -0.2216661642 -0.1217693101 0.2529103661
-0.005887294615 0.5759775371 0.655493027 0.3618091303 0.7487168725
0.8827733318 0.7058139943 -0.03277133689 -0.05605137321 0.06492855274
0.2213114946 0.3930069021 0.1613992838 0.2008963403 0.25769957
0.1647634563 0.2123573151 0.05711000632 0.6029195962 0.6056183553
-1.01575008 -0.8625164422 0.7271917564 0.1229113956 0.737505974
1.692648981 0.7617949834 -0.6870134392 -0.1134271252 0.6963139941
1.866544133 0.5038764879 -0.6516989426 0.1167841702 0.6620800965
1.770533621 0.6610258386 -0.689248438 -0.0002927636692 0.6892485002
1.601963706 0.8019150553 -0.7027761435 -0.1983855325 0.7302404586
-1.151600295 -0.3669327674 -0.002046911251 0.09297898098 0.0930015094
2.759011066 0.2815099031 -0.1990452813 -0.1230924204 0.2340315534
-0.9325384665 -0.1627066794 0.002705411248 0.05611244338 0.05617762501
2.216014554 0.5056820967 -0.2899909087 -0.09396217694 0.3048337544
0.1211647205 0.4021080998 0.3509216062 0.3692696576 0.5094173669
-1.000503114 -0.9999452362 0.3112659311 0.6765582103 0.7447264543
-1.0929818 -0.49461367 -0.1404836511 0.4316081057 0.4538955972
2.138270441 0.3231867999 -0.3720308043 0.03421705332 0.3736010252
-0.4789142673 -0.9355903675 0.1353070405 0.3182317314 0.3458025883
1.911539292 0.7216552325 -0.490773465 -0.07829680424 0.4969798622
2.574267365 0.5090257571 -0.1575461094 -0.1843371869 0.2424891236
2.022828451 0.2721332339 -0.4788023632 0.157066524 0.5039063365
0.06194787477 0.490507219 0.5398019743 0.3846087383 0.662804687
2.470309754 0.5566746802 -0.1684826646 -0.1810944549 0.2473491659
2.438001433 0.6568548705 -0.1544743951 -0.1951461381 0.248886227
-0.6721229302 0.5441326317 -0.002162265062 -0.02519501717 0.02528763098
1.740755269 0.8745651635 -0.530833912 -0.1873659333 0.5629303998
1.068548888 0.6719803071 -0.08289828785 -0.07185428932 0.1097048997
-1.13404097 -0.9065009474 0.4609532268 0.2532652191 0.5259478572
0.9235273554 0.6258219491 -0.01363847229 -0.01736610964 0.02208143316
-1.240902563 -0.676348651 -0.2425033309 0.6213320366 0.666979284
2.384318304 0.5593520546 -0.1957917444 -0.1636353691 0.2551684565
2.638585904 0.2638784643 -0.2078438464 -0.1115758483 0.23589878
-0.3156370085 0.6235895377 -0.1409532545 -0.1086636497 0.1779764274
2.06415372 0.757156314 -0.3189238076 -0.1287268837 0.3439229647
1.402777683 0.7034868776 -0.545554505 -0.1670938499 0.5705699541
1.61965074 0.8875548174 -0.6059465499 -0.2645538619 0.6611807372
-0.8075681324 0.4452499934 0.002223217547 -0.03514090321 0.0352111598
2.643162414 -0.1035829716 -0.2171540878 0.04617781178 0.2220096578
2.646083595 0.4245779442 -0.1708365554 -0.1676759061 0.2393748904
2.120626191 0.5864624345 -0.3398763909 -0.0874960261 0.350957997
0.105495461 0.6263094296 0.5392422803 0.2542914377 0.596193234
-1.155948719 -0.8128102346 -0.08047747153 0.3216147283 0.3315307782
2.500611754 0.7440270735 -0.1192808508 -0.2146597317 0.2455742694
0.4052718804 0.7918939144 0.05843197008 -0.04886229368 0.0761696716
-0.5442769401 0.6471937454 -0.004827335084 -0.06282744761 0.06301262839
2.370758988 0.7566718309 -0.1564590215 -0.1976177152 0.2520559199
1.809141442 0.8013207191 -0.539979683 -0.1224433967 0.553688038
2.78112276 0.4306920072 -0.1687572 -0.1668468234 0.2373117254
-0.1848844977 0.5950088496 -0.4204531095 -0.2569924228 0.4927737033
2.266427818 0.5757683476 -0.2439051487 -0.1353062829 0.2789220532
2.583630161 0.6840272014 -0.115047674 -0.2146943881 0.2435767796
0.1911649917 0.5665454127 0.3157175033 0.1635319639 0.3555562474
2.177061395 0.7538413766 -0.24477387 -0.1542315313 0.2893123099
-1.15870982 -1.057177382 0.08747868007 0.5686583961 0.5753476262
0.2522259088 0.7963090784 0.2904458716 -0.05066346704 0.2948314624
2.71767955 0.574473759 -0.132352766 -0.2008746307 0.2405574192
-0.7750622035 -0.1893472942 -0.01907141316 0.3732956802 0.3737825352
2.218150065 0.6726906948 -0.2450091612 -0.1469491544 0.2856983428
1.297317435 0.8152765462 -0.5156420075 -0.3570122989 0.6271717958
-0.4444860421 0.6656756404 -0.02649236654 -0.05485586376 0.06091807018
-1.100397832 -1.285757253 -0.2526686012 0.4177277523 0.4881986247
2.510670025 0.8514374394 -0.1011688528 -0.2229770461 0.2448548547
2.417360598 0.8871974135 -0.11966094 -0.2159717463 0.246905925
0.05728484436 0.2704611573 0.2997194176 0.5760869191 0.6493903816
-0.936401629 -1.389903001 -0.2372301573 0.3520087751 0.4244859541
-0.285629616 0.731591777 -0.1915022217 -0.2360009691 0.3039236061
0.013002504 0.6842117013 0.6882466342 0.2812336532 0.7434889355
0.300891814 0.523268434 0.09692817223 0.04294525244 0.1060158728
0.721438042 0.7520940189 -0.01476199642 -0.062709277 0.06442336502
2.315504338 0.6888344128 -0.1930936838 -0.175538244 0.2609575556
0.1398973478 0.7186248785 0.5277704737 0.1302212243 0.5435984181
2.588855261 0.5979244613 -0.1331858621 -0.2031952726 0.2429543016
1.971016575 0.8443572896 -0.3470566066 -0.1406463137 0.3744725273
-0.4522136731 0.7583961113 0.02708510213 -0.2457238266 0.2472120582
-1.239623179 -0.8514101086 -0.1971315971 0.4458216973 0.4874606162
-0.5296752834 -0.6883708484 0.0420546528 -0.02165190676 0.04730115103
0.2420679779 0.7092901146 0.2783776027 0.02953782914 0.2799403026
-0.4679014892 0.8967690925 0.2325220786 -0.589128295 0.633355086
-0.9732274304 0.4637340613 0.0489576994 -0.2219508051 0.2272861989
-0.7305120711 0.6113163457 0.03122871148 -0.2259803333 0.2281279103
1.48155015 0.8655808981 -0.6592813304 -0.3490305862 0.7459719986
1.845451237 0.9340090238 -0.3799172194 -0.1790492013 0.4199948929
0.3361885583 0.8709685722 0.1591334701 -0.1850732224 0.2440810499
-1.269073536 -0.2871138086 0.01576436714 0.00458067092 0.01641638869
0.3956220113 0.252058499 0.01030640076 0.1503586107 0.1507114252
0.3461219906 0.6602490428 0.07695444586 0.0002337110532 0.07695480075
1.980494946 0.6642394756 -0.4476987172 -0.06678006773 0.4526518737
1.017237092 0.8029528486 -0.1833335378 -0.2441420705 0.3053138331
-1.148762879 -1.196326228 -0.2162767796 0.5151908966 0.5587461905
-0.8773459435 0.5533938361 0.04856251201 -0.280605951 0.2847771362
1.239266447 0.877814369 -0.4857872419 -0.4654614844 0.672787959
-1.236672069 -0.07228031957 0.01223221442 -0.006875387096 0.0140320354
0.9921854366 0.7139435034 -0.07651923264 -0.09229980386 0.1198934809
-0.6262058785 0.6721886565 0.03420701965 -0.2286142944 0.2311592866
-1.087596511 -0.9993033892 0.3587809024 0.5981850354 0.6975306965
0.500982318 0.7544598821 0.01316201554 -0.01997543176 0.02392188386
-1.007637877 -1.284812204 -0.2741977359 0.4482657249 0.5254774576
-0.02533871966 0.8201462118 0.1764173578 -0.1062942615 0.2059649343
2.092798242 0.672601713 -0.3319469602 -0.1096591378 0.3495910623
2.767766217 0.648562349 -0.1215547596 -0.2079708677 0.2408888569
-1.148530173 -0.2725983971 0.003148069822 0.01405910994 0.0144072522
-1.196678796 -0.4662957088 -0.02444419749 0.2196996379 0.2210553091
2.379241832 1.040926228 -0.1144457248 -0.2171061169 0.2454238984
-0.1959213436 0.6848777619 -0.4010524766 -0.3166997446 0.5110203687
0.2606104462 0.6217053479 0.1982952312 0.05774596035 0.206532309
2.505671884 0.9592417635 -0.09314417947 -0.2257904875 0.2442481983
2.291108314 0.8915964635 -0.1603458641 -0.1973213372 0.2542567722
-1.07249337 -1.39597082 -0.2261993751 0.3116460017 0.3850836112
0.4066583052 0.5971697062 0.02033808075 0.0001293570405 0.02033849213
0.8084760536 0.761407473 -0.04042745705 -0.09819282604 0.1061895022
-1.234162564 -1.18330782 -0.1467026099 0.4849254051 0.5066303428
-1.131154447 -0.6403308973 -0.3328838764 0.6113274433 0.6960839879
2.476763672 1.042868679 -0.09496764982 -0.2246711405 0.2439179696
0.6177383167 0.7359595578 0.001082857897 -0.02354508685 0.02356997446
-1.182534188 -0.5697716009 -0.15300021 0.4693019976 0.4936126307
-0.5501752884 0.786649123 0.1137823252 -0.4224993111 0.4375523802
-1.299822949 -0.5128045165 0.03645675511 0.2277974273 0.2306962567
1.14200348 0.9623265559 -0.4137822139 -0.5897697338 0.7204471247
1.74648551 0.9905468303 -0.3932164854 -0.2321160505 0.4566147887
0.4467727698 0.8867733383 0.05592921406 -0.2365001735 0.2430234743
0.9053722135 0.8118846996 -0.1170147378 -0.2128466662 0.2428912352
-1.020998434 -0.6790736271 -0.2918616362 0.451300513 0.5374526656
1.243065935 1.033841617 -0.4152819388 -0.6077593441 0.7360913727
-0.2138926137 0.8804031359 -0.2250178417 -0.5704285445 0.6132061265
-0.3281484028 0.8301424894 -0.02116313947 -0.3907023467 0.3912750979
2.230284999 0.8234453756 -0.1992267157 -0.1778668105 0.2670728113
-0.9843774554 0.3713680607 0.02132838553 -0.09349071372 0.09589271912
1.558748284 0.9953458012 -0.4843333323 -0.3650927437 0.6065241036
1.991546969 0.9853011361 -0.2559564449 -0.1725333544 0.308676951
2.203307396 0.9236933509 -0.1867799876 -0.1850277493 0.2629106916
2.629125124 0.8356156378 -0.08851735844 -0.226618161 0.2432922392
-1.188904592 0.1497631814 0.03740744966 -0.05004722696 0.06248233524
2.215766601 1.011926369 -0.1638570896 -0.1950181806 0.2547179549
-0.6322905818 -0.5508632026 0.2773685628 -0.4338349578 0.5149233829
1.661012357 0.9761485098 -0.4638403254 -0.2796186015 0.541603554
0.1863654296 0.8680442411 0.4825547099 -0.130405763 0.4998646928
-1.32514303 -0.143234112 0.03824642323 -0.009594030581 0.03943138741
-1.170847323 -1.397509915 -0.1954961424 0.3038925701 0.3613439301
2.575922568 1.050120973 -0.08489250742 -0.2279281391 0.2432241238
1.451429643 1.07695698 -0.3817510302 -0.4568765064 0.5953738247
1.325888267 1.139937084 -0.2933062014 -0.5221103067 0.5988553249
-1.201307707 0.009604783909 0.01131832857 -0.009785510603 0.01496197779
-1.137314883 0.4667346231 0.1868423527 -0.4402793217 0.4782843776
-1.302949596 -0.6109674081 -0.03262021295 0.4658109384 0.4669517198
-1.218755831 -0.9399296465 0.1226601183 0.3336446068 0.3554774652
1.841277592 1.070254124 -0.2718471118 -0.2079516567 0.3422641432
2.583755337 1.152812641 -0.09055978509 -0.2256310344 0.2431263835
-0.684587777 0.7670923323 0.1605858853 -0.5260836755 0.5500471436
1.059953562 1.022034246 -0.3611028322 -0.648264842 0.7420529366
-1.076701929 0.363264968 0.06199359156 -0.1765174037 0.1870871434
1.672342472 1.121467962 -0.2836939718 -0.2849708075 0.4021077353
0.6127094594 0.8354952683 -0.009891844516 -0.153076349 0.1533956232
1.763524799 1.104965854 -0.2727221841 -0.2389901404 0.3626205688
-0.08719410296 0.7020856869 -0.5863843864 -0.4270721718 0.725422145
-1.044058237 0.2411964964 0.008787934308 -0.0238354587 0.02540387532
0.6058105193 0.9460167383 -0.08080889824 -0.425465745 0.4330717934
1.580316141 1.098069583 -0.3332201312 -0.3488677303 0.4824358497
-0.09022783237 0.5909620019 -0.5878197956 -0.375158939 0.6973351716
0.3849464599 1.009241184 0.06968839273 -0.565225692 0.5695055355
0.252604355 0.9289781714 0.3184623458 -0.3294598964 0.4582162033
0.4943008761 0.9946956834 -0.038093104 -0.5320452418 0.533407184
1.150917844 0.8673067579 -0.3853743268 -0.4330786546 0.5797158725
-1.165574319 0.3121439236 0.1045131358 -0.2030265285 0.2283479075
0.4486616008 1.075262257 -0.09664441746 -0.6907627687 0.6974907497
1.124328588 1.141241869 -0.292499619 -0.6234567904 0.6886613076
-1.269469127 -1.083062872 -0.01163677265 0.4651220782 0.4652676241
-1.053860542 0.4926046177 0.1218607645 -0.3824930925 0.4014361864
-1.325108604 -0.8274387294 -0.2535713076 0.6404687872 0.6888386425
-0.407015591 0.9768726186 0.3024789212 -0.6597127958 0.7257509702
-0.929128162 -0.9522243316 0.2916243557 0.5399306691 0.6136529086
-0.6095621872 0.9378379469 0.3495168824 -0.6585687744 0.7455701722
0.3348065276 1.14433501 0.008044800756 -0.749756458 0.7497996166
-1.395699488 -0.8977697878 -0.1127542099 0.5669319132 0.5780357307
1.033212883 0.9162786665 -0.3148620832 -0.4928350772 0.5848286457
0.78596815 0.6770243067 -0.008841689425 -0.02261188016 0.02427905674
-1.255781572 -1.275586746 -0.1732253276 0.4048668882 0.4403682678
1.222872604 1.260358086 -0.1715884442 -0.47291591 0.50308255
-0.3187016471 0.9783153559 0.1752306906 -0.6889833739 0.7109176355
2.391470773 1.129958238 -0.1069743065 -0.2193323445 0.2440290548
-1.225501027 0.392818654 0.238523318 -0.4146912386 0.4783954396
-1.289214635 -0.989297748 0.006607835337 0.3847272972 0.384784039
-0.7282526402 0.87309978 0.2937316254 -0.6766225127 0.7376288311
2.0461036 0.9153201106 -0.2601560753 -0.1623765177 0.3066713501
1.33824223 0.8935052093 -0.5750850225 -0.4672186715 0.7409561863
-1.313264142 -1.368282075 -0.1272966763 0.3262536118 0.3502083138
2.73420501 0.7283868824 -0.1047035104 -0.2180794164 0.2419120852
2.127480858 0.8431140229 -0.2437075597 -0.1605493475 0.2918380846
2.098657511 1.086391656 -0.1812709223 -0.1889501647 0.261842151
-1.113378582 0.5563647311 0.229640116 -0.5697867283 0.6143219829
-0.7668533582 0.7274710566 0.1415656941 -0.5282137603 0.5468552115
-1.492772843 -0.1320086786 0.3115539772 -0.03827392191 0.3138961195
0.6915737576 0.9986545781 -0.189394824 -0.5629214029 0.5939283671
-1.345947417 -0.4092808927 0.07032996237 0.06281698603 0.09429887243
-1.411248439 -0.2610646953 0.1099301152 0.01197245232 0.1105801512
2.73541627 1.099151598 -0.09809142039 -0.2222809434 0.2429624345
1.115143121 0.7776428841 -0.2430294598 -0.2394608887 0.3411815288
-1.419562602 -1.025158728 0.01386683212 0.4531823775 0.453394482
2.223678117 1.154815973 -0.1376819063 -0.205520374 0.2473760931
0.8018146143 0.8520261807 -0.1004419315 -0.2568982878 0.275835661
0.9459142048 0.9196910164 -0.2529914788 -0.4673899636 0.5314678413
-1.256633479 0.5860848906 0.3660864307 -0.6526045683 0.7482726758
-0.854263051 0.9527976554 0.3400853428 -0.6110224701 0.6992899966
1.437989551 1.194650089 -0.2271204393 -0.4128865519 0.4712313643
-1.365059109 -1.25537294 -0.08471777117 0.4006792749 0.4095375222
-0.9610319544 0.5854043075 0.1168185973 -0.4541900404 0.4689724699
2.684044832 1.2570404 -0.1106027182 -0.2171074417 0.2436567309
0.06195154485 0.8462128063 0.7249657262 0.03802891426 0.7259624663
2.724127623 0.853803662 -0.09060819826 -0.2249837319 0.2425438625
1.944578995 1.070697002 -0.2333888455 -0.1880997917 0.2997530398
-1.017345369 0.7301104562 0.2734323806 -0.6888560005 0.7411395659
-1.248137673 0.706118708 0.3415903895 -0.6275487168 0.7144937971
0.1845813379 1.124671901 0.3377232426 -0.6518864455 0.7341749971
-1.360251739 0.3044950249 0.3752499111 -0.4131915493 0.5581574618
-0.1427266838 0.8019680873 -0.4764020612 -0.4902180718 0.6835734648
0.9153891806 1.090584467 -0.3199001273 -0.6782578169 0.7499131668
-1.457133677 -0.4703145607 0.2353238506 0.1880804555 0.3012500165
-1.424239691 -1.316999918 -0.04995369675 0.3538838556 0.3573921586
-0.5924714655 1.02473647 0.4018411284 -0.6056213471 0.7268105039
-1.122088032 0.2072166443 0.02304533075 -0.04334578277 0.04909118204
2.670773027 0.6459116102 -0.1163136347 -0.2121586171 0.2419506983
-0.8133803807 0.6388451136 0.07742859462 -0.3892413493 0.3968677554
-0.4716652162 1.109477247 0.4259037994 -0.5281370948 0.6784709553
-0.7003631578 1.058831665 0.3795307686 -0.5279882164 0.6502423863
-0.9198689476 0.7350858333 0.2233642517 -0.6611554561 0.6978668398
-1.51235739 -0.2932075415 0.3180434142 0.06156950164 0.32394817
0.8042589577 0.9683326085 -0.2147987879 -0.5243113062 0.5666046815
2.334570902 0.9685680354 -0.1338535719 -0.2093899198 0.2485174385
-0.8368835755 0.7831028735 0.2303946035 -0.6639160139 0.7027561077
-1.389411651 -0.5303241256 0.1436225049 0.2548793323 0.2925592213
2.485760231 1.170689993 -0.09506648758 -0.2239206534 0.2432654847
-0.3713351096 0.7116705298 -0.07037935642 -0.1247653506 0.1432468028
-1.116288668 0.7030239761 0.3103545824 -0.6827510088 0.7499792709
-0.8966914144 0.4151738022 0.008923813983 -0.06507941441 0.06568839042
-1.069135793 -0.4103178718 -0.05997872392 0.2882999893 0.2944729719
2.278754414 1.229831687 -0.1186857799 -0.2137456354 0.2444862185
1.899654614 1.183373384 -0.1908451402 -0.2069563135 0.2815187085
-1.516965567 -0.9668987725 0.1212354369 0.5129554306 0.5270875686
2.141904153 1.254420648 -0.1342445215 -0.2076784182 0.2472891363
-1.308616116 0.0942782828 0.1213714767 -0.1016137265 0.1582920869
-1.453513984 -1.234108287 -0.004174496041 0.383379383 0.3834021097
-1.180613219 0.6287311694 0.3262089965 -0.6686684632 0.7439958488
-0.6286366631 0.8453969993 0.2469453749 -0.6091200052 0.6572740668
-1.318508113 -0.7363679901 -0.2088647914 0.6952438404 0.7259397349
-0.1775093564 0.9633684132 -0.2302510286 -0.7098041526 0.7462154322
0.4605686924 1.229716546 -0.2706241528 -0.6440116488 0.6985616908
0.2825156649 1.037937245 0.2161955254 -0.6200064433 0.6566189876
2.254144512 1.315955791 -0.1122490711 -0.2165553154 0.2439181391
-1.277813689 0.2580943616 0.2011677476 -0.2565230277 0.3259946724
-0.5201002996 1.242420689 0.3556700763 -0.3233426392 0.4806783389
-1.415630622 0.4340080825 0.4809942738 -0.5701952049 0.7459745727
0.301439607 1.256968171 -0.1472984031 -0.6348273976 0.6516921392
0.1515339626 1.043298306 0.5496029853 -0.501605991 0.7440914
-1.493221903 0.3435906363 0.5560418039 -0.4950370931 0.7444757963
2.768897246 0.940976322 -0.0949900429 -0.2231349998 0.2425125489
-1.067307887 0.8350531018 0.3161038589 -0.63099548 0.7057456662
-1.45012954 -0.3717844502 0.1860190718 0.07882099267 0.2020293146
-1.561674502 0.4633761622 0.4784774622 -0.495280644 0.6886534674
1.989714943 1.176243036 -0.1781590807 -0.1976097909 0.2660644423
-1.317049658 0.3860498665 0.3638266952 -0.4949645826 0.6142961844
-1.455412996 0.001189639422 0.3080702811 -0.1209563976 0.3309648745
-0.7672240327 0.9683931602 0.3553763123 -0.625289818 0.7192215791
0.602934161 1.112478182 -0.2639734786 -0.6937249624 0.7422508476
1.220468704 1.171693738 -0.2563746789 -0.5584597627 0.6144959581
0.5458233249 1.236127603 -0.3117870767 -0.6148771657 0.6894092472
1.533344633 1.199898684 -0.2201542767 -0.35128962 0.4145748457
0.7043574405 0.8620614494 -0.06701230736 -0.2491911098 0.2580442957
0.7976877458 1.129447673 -0.3174231103 -0.6784388664 0.749023849
1.960831223 1.268418252 -0.1499491632 -0.2099480524 0.2579979385
-1.587990334 -1.236590666 0.09373573915 0.3277232988 0.3408650017
2.592155556 0.9598104616 -0.08343106082 -0.2286830809 0.2434269775
-1.549214921 -0.4058193436 0.4129551173 0.1884006579 0.4539016818
1.599273242 1.254661714 -0.1707095507 -0.2995138114 0.3447466808
-0.04975443117 0.9098871716 -0.1567349584 -0.3599088269 0.3925559971
-1.612526406 -0.4733537982 0.5543004186 0.3190242051 0.6395509343
-1.413840338 -0.0859262047 0.1757303522 -0.05196042098 0.1832513084
-0.9795359854 0.8804111394 0.3192596151 -0.6327102061 0.7086952142
-1.627025431 -0.5739210035 0.5577308312 0.4537186962 0.7189745026
-0.7978638162 1.156467757 0.3180648625 -0.3522019532 0.4745645083
2.691657962 1.016331352 -0.08634979682 -0.227003671 0.2428722999
0.9773968742 1.169024553 -0.2925700413 -0.6393696748 0.7031292983
-1.259442891 0.8287188776 0.2846214545 -0.5146075814 0.5880734097
-0.7603512993 0.5256503127 0.005136853558 -0.08163594691 0.08179740273
-1.555372195 -1.052331392 0.1396136605 0.4175045464 0.4402295088
-1.328490314 0.4839914881 0.4120324341 -0.6044668849 0.7315401163
-1.680710231 -0.3454390495 0.6433769823 0.2541393591 0.6917519463
-1.259385565 0.9555303212 0.2231845175 -0.3916989645 0.4508208154
-1.248220393 -0.378952922 0.01807464267 0.04654225611 0.04992869227
0.6602892821 1.241577912 -0.3314133639 -0.5907213288 0.677337808
2.561469131 1.313947433 -0.1053804256 -0.2195030303 0.2434884277
2.132113756 1.168791864 -0.1536158415 -0.1992463823 0.2515888464
-1.693498937 -1.108506216 0.2022817223 0.3013374087 0.3629354337
-1.362467039 0.824850204 0.2457399934 -0.4510663828 0.5136623658
1.371193919 1.042541737 -0.4306757689 -0.527393477 0.6809005048
2.482148484 1.272438224 -0.0997683981 -0.2220090266 0.2433962637
-1.557766084 -0.02354515841 0.5237511068 -0.1142139356 0.5360597401
-1.52240191 0.1139201167 0.539705573 -0.2552986419 0.5970422951
0.3152899021 1.386255725 -0.2026883263 -0.4302341624 0.4755880487
-0.2090283753 1.128148189 0.2062108465 -0.5887707978 0.6238380924
-1.389441426 -1.158260801 -0.0213750466 0.4245389123 0.4250766762
0.4961769374 1.309164963 -0.3006048788 -0.5080566358 0.5903260441
-0.6964849979 1.209916638 0.3281134548 -0.315753597 0.4553666361
2.373853417 1.227949686 -0.1063406018 -0.2191710745 0.2436068215
2.12296357 0.9897536166 -0.2002642811 -0.1806498343 0.2697038096
2.043349551 1.361938056 -0.1168983233 -0.2170773864 0.2465518397
0.6862392764 1.136737765 -0.3074941916 -0.6839902719 0.7499302434
-1.630811265 0.3298178116 0.5912466131 -0.407049698 0.7178175354
-1.464075063 -1.106521325 0.04862909742 0.4159017981 0.4187351129
-1.23931536 0.4870891197 0.3224665285 -0.5736541051 0.6580757512
-1.764291567 -1.058416882 0.24061936 0.2680750974 0.3602248385
-0.3705697829 1.105951239 0.3954500171 -0.5801130627 0.7020768345
-1.792214831 -0.931368296 0.2956345137 0.2958990781 0.4182774559
-0.9310703627 1.013717915 0.3200298326 -0.4928451279 0.587635443
-1.573193833 -1.338469472 0.05396737655 0.3095559093 0.314224981
0.9766541847 1.003522588 -0.3251402284 -0.6239733811 0.7036042556
-1.38694358 0.9196748569 0.1842187141 -0.3636600873 0.4076581825
-1.418533832 0.230362738 0.4220011419 -0.3541524065 0.55091641
-0.02750692193 0.9938332406 0.2314575792 -0.2785029419 0.3621277394
-1.150565009 0.808626357 0.316256533 -0.6069301516 0.6843846897
1.722389954 1.266381044 -0.1624694016 -0.2522890424 0.3000767691
-1.405825966 0.08527148984 0.2725010689 -0.1681705847 0.3202158305
2.711801079 1.353277624 -0.1304502244 -0.205782241 0.2436464483
-0.2519150052 1.053310897 0.1215220844 -0.7196515042 0.729839643
-0.8369350397 1.072463193 0.3349907162 -0.4537130938 0.5639808077
-1.637483576 0.01331412165 0.6888879021 -0.1214914899 0.6995189231
-1.338440062 0.1835561897 0.2336007418 -0.2204680614 0.3212093907
-1.593536927 0.5996723572 0.3194211042 -0.4384993522 0.5425048605
0.04287270238 0.9320568143 0.7424297852 -0.09818970608 0.7488946551
-1.341842643 -0.01297137835 0.1026961739 -0.05530640808 0.1166417718
0.7524519457 1.232319791 -0.3244626617 -0.5958928672 0.6785015313
-1.773055495 -1.173945407 0.1966206342 0.2406026658 0.3107238591
2.710521179 0.485768416 -0.1530834051 -0.1839493839 0.2393154921
2.49293107 1.367963761 -0.1060690983 -0.218752692 0.2431118958
1.34834444 1.246652991 -0.1739444285 -0.427687496 0.4617068967
2.154609246 1.381177443 -0.1084287247 -0.2182684328 0.243716838
-1.0344827 0.9704859157 0.3001491833 -0.4942275887 0.5782304399
-1.357333677 1.060479855 0.1473609724 -0.2899729462 0.3252684518
0.7138185687 1.39733751 -0.2771875492 -0.3584890269 0.4531526452
1.407733063 1.336432105 -0.1055064533 -0.3408836749 0.3568379065
-1.455394084 -0.6878108822 0.1832960346 0.6322259142 0.6582606193
-1.453019102 0.518543348 0.446894433 -0.5704231592 0.7246359188
-1.515060606 0.2552656429 0.5841170418 -0.4128213303 0.7152720946
0.5379113347 0.8873092216 0.00531467267 -0.2490409171 0.2490976197
-1.430559925 0.6190634674 0.3703604602 -0.5554781639 0.6676247906
0.874629458 1.202344547 -0.3034646532 -0.621639699 0.6917562512
2.524799953 0.1664485795 -0.232564204 -0.04872037521 0.2376126763
-0.8282599079 -1.397209879 -0.2066499874 0.39072931 0.4420108721
-1.053761531 0.6305956852 0.229688712 -0.6256714927 0.6664996033
0.2017472011 1.366385336 -0.1090914908 -0.4762028265 0.4885387245
0.5982480584 1.34451938 -0.3114475911 -0.4350647318 0.5350522618
-1.656149266 0.5184175845 0.372973986 -0.4117637764 0.5555708791
-1.524549622 -0.5474514313 0.3895374593 0.3717105887 0.5384312342
-1.606254932 -0.1701276862 0.5570207601 0.03130226923 0.5578995961
1.880037035 1.304684623 -0.1406468585 -0.2211855712 0.2621156152
1.487886753 1.273575528 -0.1525655443 -0.3425786603 0.3750151781
1.782499233 1.198085753 -0.2004258986 -0.2346760639 0.3086152877
-1.712980443 -0.5554849092 0.5991035849 0.4505220267 0.7495966929
-1.463631607 0.818867793 0.2030808194 -0.3965426115 0.4455197661
0.08539006537 1.113651854 0.4341247624 -0.4798108241 0.6470569807
-1.834159448 -0.829735011 0.3336834351 0.311267212 0.4563243496
1.539976314 1.370666013 -0.09289265388 -0.2871781624 0.3018283321
0.8151808654 1.350915307 -0.2656933897 -0.4298623466 0.5053460343
2.783986969 1.289821281 -0.1334929626 -0.2041692176 0.24393737
-0.9148355057 0.8205871617 0.2888795375 -0.6920444992 0.7499179796
-1.722707514 -1.294635747 0.1452232019 0.2579348993 0.2960070787
-1.476755857 0.7324090904 0.2570741399 -0.4490400876 0.5174206351
-0.2807996357 1.188383711 0.348265254 -0.488835546 0.6002073627
0.146142627 0.9581831112 0.5906139623 -0.3125552386 0.66821825
0.5187512069 1.149601758 -0.2538612179 -0.7056822842 0.7499553348
-1.129386363 0.9148259582 0.2892423046 -0.5055608441 0.5824541852
2.347253486 1.357129932 -0.1038631719 -0.2198125858 0.2431154692
-1.904822206 -1.151951714 0.2119968266 0.1839171989 0.280656713
2.789095639 1.191125888 -0.1193819647 -0.2122583536 0.2435275388
-1.618748886 -0.2848551512 0.5563653874 0.1373113059 0.5730591933
-0.1101169378 1.109803128 0.08124096217 -0.4916402137 0.4983073285
-1.381920322 -0.6442332336 0.07733081541 0.5301736394 0.5357836718
0.3970077697 1.328341418 -0.2542229595 -0.4992735112 0.5602707846
-1.34380323 0.5959108116 0.3932200487 -0.6210675887 0.7350829589
-0.005222443503 1.088619307 0.3055429523 -0.3529649543 0.4668412521
-1.746545672 0.4219016669 0.4270617041 -0.3364323446 0.5436620472
-1.8398188 0.4943112936 0.298219405 -0.2763550017 0.4065795131
-1.90252448 -1.254413897 0.192682225 0.1877446591 0.2690250859
-1.732721227 -0.2688831191 0.7009818282 0.2300002879 0.7377504021
2.057807875 1.232031801 -0.1505969243 -0.203074869 0.2528217475
-1.659554567 -1.000157726 0.2416311112 0.3804931954 0.4507334752
2.294643003 1.085058305 -0.130744661 -0.2093722052 0.2468418252
-1.561164189 -0.8831516439 0.2206057299 0.5846252745 0.6248628647
-1.847148263 0.3193970495 0.4600237244 -0.2207827327 0.5102615428
0.1489397404 1.261216173 0.0438985514 -0.5793042695 0.580965162
-1.417325246 -0.8077539819 -0.09281854131 0.7289248113 0.7348106301
-1.358876572 0.6887316033 0.3372483126 -0.5657443286 0.6586372824
-1.567156874 0.7438187418 0.2057857388 -0.3848128076 0.4363813323
-1.727765176 -0.8653418899 0.3596821509 0.3979200367 0.5363875514
-1.469102356 1.116086044 0.09749055514 -0.2583862251 0.2761663442
-0.9893847185 1.086123263 0.2772179887 -0.3741341035 0.4656459392
0.04255643959 1.211397522 0.2002077108 -0.4894425058 0.5288072371
-1.523597844 -0.7991213341 0.1503550353 0.7116773764 0.7273866404
-0.220618324 1.335749199 0.2827950584 -0.3524466759 0.4518757622
-1.768058748 -0.1254172918 0.739832462 0.1197429149 0.7494600974
-1.711983584 0.07495691464 0.7363952622 -0.1341846215 0.7485208713
-1.567081056 0.8487023257 0.142785021 -0.331842834 0.3612578424
0.06280297906 1.362618243 0.0387044659 -0.4520534477 0.4537073454
-1.497789431 1.001649903 0.1108612843 -0.2891730734 0.3096954807
-1.780219019 0.2233432147 0.6103999977 -0.2145314047 0.6470022262
-1.654710051 -0.913524116 0.2975148136 0.4513976581 0.5406245556
-0.7698688293 1.254652749 0.2868104731 -0.2553906088 0.3840372515
-0.2893739983 1.284983649 0.335391857 -0.3640129356 0.4949677919
-1.67437163 0.2206744154 0.670712821 -0.3009890786 0.7351531227
-1.56468448 -0.6471617115 0.4386196001 0.554195681 0.706767293
-1.628597329 -0.07792535663 0.6394697269 -0.03565582023 0.6404630115
1.143315788 1.299577156 -0.1600466752 -0.4600265417 0.4870722301
-1.816106999 -0.2315228571 0.6937427918 0.250104709 0.7374492706
-1.61970226 -0.8040915837 0.3672241075 0.5816802229 0.6878992854
-0.6518030152 1.301469135 0.2977211919 -0.2345938762 0.3790411519
-0.5937883866 1.156471696 0.3832784486 -0.4172176685 0.5665447485
1.796163739 1.370015495 -0.1122652806 -0.2358899316 0.2612423263
-0.06137842028 1.294664939 0.1766917081 -0.4339156404 0.468511198
-1.67150828 0.8015969921 0.130753623 -0.3111809727 0.3375353428
1.248167831 1.361741702 -0.1017019967 -0.3722749862 0.3859170396
-1.649088634 -0.6869918229 0.50533053 0.5478366826 0.7453079735
-1.587749731 -1.133536623 0.1334679468 0.355892138 0.3800959177
-1.651502124 -1.38985377 0.09168384353 0.2704228209 0.2855423422
-0.3718308853 1.391783837 0.2825718387 -0.2401158892 0.3708132742
-1.835007881 -0.0548025327 0.6987559458 0.09128760939 0.7046937629
-1.741527877 -0.780357109 0.4219299867 0.4335478631 0.6049699689
-1.605613119 0.1350528025 0.6756016784 -0.2655533262 0.7259174863
-1.917380903 0.3708628271 0.3622300828 -0.1958716549 0.4117964765
0.5220266512 1.39364416 -0.2891694291 -0.3732682797 0.4721738741
-1.770720561 -0.4643061124 0.6251504766 0.40418865 0.7444337332
-1.83006031 -1.304181296 0.1712040173 0.2143433591 0.2743244268
-1.736303688 0.2981722512 0.5713930581 -0.3012221059 0.6459293955
-1.19041312 1.086970301 0.2026504874 -0.3095291526 0.3699669125
-0.4117318465 1.301160877 0.3327406305 -0.2940935771 0.4440803523
-0.5633971891 1.333318837 0.2999716321 -0.2251592471 0.3750728818
-2.050047207 -1.242747211 0.2075865054 0.1497039172 0.2559363594
-1.749441248 0.5882327218 0.253904208 -0.3310091167 0.4171742827
1.691640824 1.378593262 -0.1015387621 -0.2525308202 0.2721799687
-1.767329621 -0.3621660721 0.6716518102 0.3335803921 0.749928018
-1.756860018 0.8772254817 0.07817216417 -0.2720186109 0.2830282882
-1.721160098 -0.0361484123 0.7480636058 -0.009836462552 0.748128274
-1.038534811 1.239635023 0.2132590898 -0.2318902237 0.3150436719
-1.907811736 -0.5214361686 0.4585112334 0.3670185864 0.587311837
1.010179402 1.282232605 -0.2166166073 -0.5104679023 0.5545270361
-1.92710689 -0.9776061621 0.2428243529 0.192169346 0.3096655032
-1.697398143 -0.1729448098 0.703447391 0.1084837434 0.7117632714
-1.91193892 -0.1778246499 0.6005436246 0.2286761064 0.642608284
-1.815708261 0.03655803875 0.6970128176 -0.01475440186 0.6971689611
-1.865851856 0.6068944315 0.2008613235 -0.2671319593 0.3342226129
1.144028655 1.390856718 -0.1133073 -0.3708457164 0.3877693768
-0.06854252198 1.201926741 0.1868189729 -0.4394855951 0.4775446754
-1.682162668 0.6814992112 0.2035797537 -0.3470450732 0.4023493494
-0.1587081591 1.26808214 0.2534487837 -0.4244722977 0.4943814494
-0.7485001572 1.347555994 0.2595118014 -0.1944605404 0.324285795
-1.206919317 1.240904318 0.1652793438 -0.2261434078 0.280103735
-0.127863456 1.36127231 0.2126833871 -0.3810353887 0.4363739114
-1.302161899 1.146383894 0.1491810803 -0.2591949986 0.2990602649
1.026515352 1.376390909 -0.1626625503 -0.3996066256 0.4314447363
-1.921131169 -0.8260020409 0.2885336463 0.2439978484 0.377871162
-1.894726273 -0.2761437358 0.5963046184 0.2988235162 0.6669892741
-1.925170419 -0.3878587225 0.5086376927 0.3424699199 0.6131867159
0.915863802 1.291096468 -0.251263302 -0.5101737518 0.5686919236
-2.086415443 -0.8293183733 0.2252430499 0.1619912651 0.277444772
-0.8363699537 1.370976763 0.2352653279 -0.1818289213 0.297340766
1.933071894 1.38434339 -0.1112297838 -0.2233612501 0.2495241729
-1.994287942 -0.9132700639 0.23842491 0.1771130824 0.2970109117
-0.9017914248 1.230030464 0.2562337264 -0.2545383108 0.3611723608
-1.75707515 0.7533477435 0.1337918287 -0.2935440052 0.3225962437
-1.311446835 1.350163963 0.1286098109 -0.2116872668 0.2476933232
-1.466511384 1.340690593 0.08452258506 -0.225004821 0.2403564787
-1.789279329 -0.6204249449 0.5148667554 0.43973905 0.6770954201
-1.131612713 1.022475785 0.2475057952 -0.3852883241 0.4579369076
-1.123418252 1.206885127 0.1953491733 -0.244017834 0.3125795944
-0.9349598922 1.332454093 0.2214201774 -0.1955376836 0.2954012198
-2.029267264 0.4539336798 0.2591755275 -0.1701174731 0.310019207
-1.890754294 0.8306229119 0.08276337514 -0.2538731894 0.2670231686
-1.673258438 -1.209816871 0.151459281 0.289580701 0.326797944
-1.106684492 1.116178928 0.224300058 -0.3078773967 0.3809186362
-0.3714693575 1.22057399 0.383867096 -0.4048146001 0.5578788469
-1.611143625 1.048539104 0.06397489874 -0.2625726228 0.270253899
-1.393911576 1.248136658 0.1091809858 -0.2307913334 0.2553137819
-1.884053374 0.2239908334 0.5101144123 -0.1361896794 0.5279813846
-1.852343407 0.1386157932 0.6066950723 -0.08874553091 0.6131514332
-1.830457044 -0.7290151177 0.4004187 0.3684839234 0.5441649907
-1.660614064 0.4310327095 0.4704905528 -0.4112135126 0.6248663163
-1.773155841 1.052209888 0.02674143181 -0.2511141072 0.2525339562
-1.27194271 1.050275115 0.1827259999 -0.3141322808 0.3634114484
-1.75738751 -1.372878727 0.1391355261 0.2376294482 0.2753660278
-1.924671599 -1.366669843 0.180850949 0.1862496452 0.2596073884
-1.592647703 1.361625409 0.04690319674 -0.2323492885 0.2370360769
-1.488488549 -1.373472996 -0.00784407806 0.314434424 0.3145322504
-1.51598096 0.6463579374 0.3122465196 -0.4754637617 0.5688265796
-1.972636091 0.3010612252 0.376344467 -0.1317541252 0.3987409026
-1.946383942 -0.6752652965 0.3353948326 0.2897319734 0.4432091043
-1.972018962 -0.01016333454 0.5188167989 0.09594236835 0.5276133138
-1.991958669 -0.12426227 0.4962193947 0.1844859523 0.5294041503
-2.006286397 -1.319875456 0.1970681757 0.1639026406 0.2563199982
0.06354347652 1.024842389 0.635165802 -0.3174945795 0.7100974609
-1.482485506 1.228232344 0.0825151714 -0.2377244453 0.251637965
-2.076049918 -1.021012919 0.2170041582 0.1398539275 0.258166469
-0.4737060286 1.377263889 0.2890330689 -0.2158492972 0.3607367933
-1.8405986 -0.4092573782 0.5993818222 0.3763073767 0.7077187369
-1.925076926 0.533726816 0.2365957731 -0.2346724948 0.333239763
-1.079130893 1.34063659 0.1869502448 -0.1959681965 0.2708393031
-1.006376717 1.396923499 0.1968925439 -0.1813109678 0.2676571331
-1.979114896 0.7331960461 0.1240358832 -0.2360993507 0.2666979634
-2.183044405 -0.8270914233 0.2086170311 0.137025633 0.2495938496
-1.874317193 -1.047969807 0.235537705 0.2044754331 0.3119105853
-2.131691672 -0.9195882579 0.213070841 0.1366528719 0.2531268272
-2.076664606 0.6061236405 0.1828563507 -0.1948842381 0.2672383043
-2.12732959 0.4645065364 0.2378338493 -0.140323012 0.2761439617
-1.922885973 0.06553551002 0.5613747099 0.01624477978 0.5616097024
-1.174053963 1.372341461 0.1622167814 -0.1976218936 0.2556730275
-2.012958983 -0.4634529741 0.3675605313 0.2951287214 0.47138276
-2.058657504 -0.605791693 0.2784627142 0.2342377971 0.3638802397
0.8886125689 0.9944934706 -0.2794811543 -0.5936510058 0.6561487882
-1.968884001 -1.082103645 0.2211113911 0.1642188818 0.275423471
-1.874260478 -0.6284279167 0.4281055487 0.3693698622 0.5654276753
-1.967617833 0.6404892687 0.167400378 -0.2313755827 0.2855828195
-2.045710029 -1.397607345 0.1980973604 0.1562700791 0.2523150844
-1.754565149 1.1937942 0.01062011062 -0.2422665798 0.2424992421
-2.042859032 -1.156548207 0.2133596174 0.1463835765 0.258747904
-1.856498365 1.295422628 -0.007800802076 -0.2372864836 0.2374146748
-1.608923391 0.955653857 0.08731357974 -0.2830750295 0.2962349297
-2.055603895 -0.3602555046 0.3606738271 0.2615398071 0.4455206845
-1.694350664 1.266102369 0.01970184325 -0.2390612755 0.2398717492
-2.159674481 0.5533909984 0.2055564011 -0.1593167305 0.2600677886
-2.162746257 -1.382382866 0.2109097013 0.1345222008 0.2501581992
-2.093190462 -0.7090293363 0.2385215134 0.187023661 0.3031012408
-1.993299071 -0.7772007158 0.2679298629 0.2174449386 0.345063346
-0.5046544749 1.013828171 0.4050746152 -0.6289346506 0.7480937365
-2.039512735 0.1580941202 0.3962834658 -0.01688078283 0.3966428445
-2.219958955 -0.5567510817 0.2201597735 0.1659710437 0.2757112859
-1.984190956 -0.2438217682 0.4844338134 0.2598651217 0.5497326633
-2.149268572 -0.4871047782 0.255508101 0.2065021124 0.3285232292
-1.656636592 1.189230486 0.03316702164 -0.2438862636 0.2461311863
-2.142715755 -0.2671796226 0.308119813 0.1961800314 0.3652730812
-2.143047875 0.6981227215 0.1554198775 -0.1975420597 0.2513527475
-2.156199915 -1.296853447 0.2122980228 0.1339414338 0.2510194378
-2.199695089 -0.7361656401 0.2093574498 0.1453821326 0.2548852806
-2.007665181 0.07636258532 0.4548913754 0.0334413317 0.4561189385
-2.23501639 -0.9433119551 0.2078227201 0.1183201599 0.2391441892
-2.124058323 0.3613184584 0.2756228524 -0.1013121322 0.2936530349
-1.713317161 1.355309722 0.01552494195 -0.2354833364 0.2359945456
-2.0874875 -0.1268835538 0.381187509 0.1650351353 0.415379962
-1.989628949 0.8344939533 0.08488516775 -0.2407196411 0.2552477959
-1.299278558 1.23337191 0.1390032876 -0.2301909678 0.2689048078
-2.301396861 -0.7251302974 0.2024203584 0.1232119825 0.2369708719
-2.216421294 -0.6527263372 0.2117110811 0.1519456941 0.2605936987
-2.356569193 -0.6328797632 0.2047304686 0.1161926002 0.2354045138
-0.977640671 1.177530045 0.2491329009 -0.2841922467 0.3779317867
-1.860709535 0.9844963382 0.03320599613 -0.2507813295 0.2529701828
-2.27698481 -1.319498621 0.2197728386 0.1174829264 0.249203408
-2.221815229 0.8231672547 0.1367030714 -0.2037914263 0.2453949371
-1.569477479 1.191222795 0.05779401323 -0.2439196398 0.2506729715
-2.138435277 -0.02519630405 0.3419492364 0.101758764 0.3567690097
-1.712116497 1.117808392 0.02732788579 -0.2483715104 0.2498704074
-2.420539847 -1.303934241 0.2269188682 0.1012477994 0.2484819704
-1.761020297 0.9624008813 0.04988846971 -0.2607114038 0.2654416988
-2.35289524 -1.363785287 0.2235917763 0.1088972127 0.2487003928
-2.193216113 -0.394506835 0.2531495391 0.1881951468 0.3154395384
-2.165811898 -1.140547162 0.2155937999 0.1254570597 0.2494396929
-2.207961048 -0.1664051513 0.2852949693 0.1431307492 0.3191858877
-2.289076933 -1.233668524 0.220954988 0.1136456448 0.2484681857
-1.548712485 1.282799003 0.06000198093 -0.2347285933 0.2422761859
-1.874889436 1.161659405 -0.0005190593289 -0.2415876694 0.241588227
0.9017202853 1.392130114 -0.2120120558 -0.3833259536 0.4380501096
-2.232920483 0.2581162218 0.2728500787 -0.03350421363 0.2748994321
-2.246947713 0.05652668314 0.2837683295 0.05272575449 0.2886251375
-2.395253971 -0.7672738536 0.2057285244 0.1014244734 0.2293712047
-1.881137665 0.6950747188 0.1450478343 -0.2597147996 0.2974737827
-2.115393314 0.2365456211 0.3193000953 -0.04391622016 0.3223060428
-2.513121757 -1.366030256 0.2296150465 0.09462089845 0.2483469026
-2.26814138 0.3639525177 0.250123413 -0.07017090981 0.2597800576
-2.220254184 -1.03826746 0.2126936795 0.1173940905 0.2429402679
-2.244566116 -0.46642075 0.2256909003 0.1653525758 0.2797818021
-2.593033669 -1.272908733 0.2324457557 0.086911757 0.2481626137
-1.969340122 -0.5872920366 0.3567133564 0.3047787319 0.4691849252
-2.693199222 -1.171472302 0.2367294019 0.06936403226 0.2466823437
-2.355394907 0.2526929641 0.2535059432 -0.02315983341 0.2545616647
-2.60136529 -1.171960046 0.2337788898 0.07762010797 0.2463279328
-1.963862742 0.9305950923 0.05013772777 -0.2456035228 0.2506688695
-2.324899754 -1.149143876 0.2209864043 0.1069770703 0.2455179921
-2.492969229 -0.5367597037 0.2185344828 0.07799153079 0.2320344781
-2.375309872 -0.5132436143 0.2114828457 0.1189637785 0.2426466044
-2.311118109 0.1294672336 0.2656553801 0.02023534894 0.2664249431
-2.167995922 0.1047181713 0.3168288261 0.03286053778 0.318528366
-0.8936002025 1.137924804 0.2921858988 -0.3459921172 0.4528610655
-2.433415999 -1.124268067 0.2250685881 0.09393953174 0.2438862542
-1.995222414 1.098347555 0.01348941905 -0.2417337438 0.2421098249
-2.109661457 0.9876068712 0.06030956188 -0.2362911118 0.243866219
-2.108135526 0.8259978928 0.1065693037 -0.2244759447 0.2484883624
-2.181986856 0.9367404589 0.09489345029 -0.2249582102 0.2441535648
-2.469373086 0.3576935062 0.2400982703 -0.04941662331 0.2451309488
-1.904202877 1.076425398 0.01160561264 -0.2444777876 0.2447530977
-2.234349553 0.5955969644 0.198574847 -0.1517815491 0.2499392096
-2.217935141 0.4384621248 0.2386157649 -0.1072865814 0.2616254839
-2.282916021 -0.8657681602 0.2043589472 0.1160306969 0.2350014935
-2.44277331 -0.6396216502 0.209937215 0.09289047783 0.2295697609
1.102207779 1.224635486 -0.2250089419 -0.5545669796 0.5984760302
-2.34875722 0.3999352535 0.239943499 -0.07015368942 0.2499888454
-2.310501325 -0.01898686994 0.263189721 0.07139498452 0.2727014357
-2.386231395 0.02154724864 0.2531235103 0.04472138559 0.2570437975
-2.03587058 1.212965711 0.005212508603 -0.238940394 0.238997243
-2.304581143 0.5141182945 0.2220703259 -0.1122155691 0.2488123059
-1.94522457 1.227327183 -0.006464910049 -0.2388215099 0.2389089966
-2.592161396 -0.6105181536 0.2244950755 0.04020419583 0.2280666926
-2.324125406 0.6997622359 0.1901346162 -0.1532551525 0.2442095699
-2.006916287 1.004983666 0.03445051434 -0.2428357806 0.2452673118
-2.442960179 0.4920464569 0.230402594 -0.07992117443 0.2438703538
-2.55267408 -0.7670469993 0.2198152051 0.06127499967 0.2281958588
-2.101074685 1.145828862 0.02805847006 -0.2385434832 0.2401879912
-2.332262889 0.6117635928 0.2069233369 -0.1309844724 0.2448963033
-2.097676898 0.05088484157 0.3710430982 0.06101414206 0.3760262043
-2.505986608 0.2085596471 0.2446398331 -0.02151224724 0.2455838446
-2.237569851 -0.08614805427 0.280860557 0.1087917971 0.3011948001
-2.355337108 -0.1465439074 0.2458783888 0.09456846914 0.2634376158
-2.581927785 0.4928461733 0.2333413518 -0.06333187658 0.2417831944
-2.173907102 1.241823135 0.04201503314 -0.2348032206 0.2385326297
-2.364152296 -0.9061371882 0.2086490971 0.1020886078 0.2322854485
-2.269800671 1.152378159 0.09158377094 -0.221782422 0.2399479731
-2.565217601 -1.039651637 0.2292093009 0.07126396348 0.240032198
-2.344691152 -0.3525909512 0.225539046 0.1279271872 0.2592937071
-2.475421462 -0.415816218 0.2241007872 0.08377602957 0.2392479591
-2.258805749 -0.2977599117 0.2459834058 0.1531038609 0.2897388966
-2.642623262 -0.4658462229 0.2319719784 0.009244995422 0.23215613
-2.421402576 0.6455234371 0.2141810095 -0.1147430248 0.2429803831
-2.467543738 -1.220960974 0.2288016184 0.09408555305 0.2473909292
-2.532216208 0.6979241248 0.224819787 -0.09233630122 0.2430430603
-2.523614873 -0.680758428 0.217120449 0.06827869655 0.2276033167
-2.438179006 -0.2591721045 0.2331544103 0.08583855832 0.2484536921
-2.42292353 0.7682174095 0.2016659447 -0.1368739494 0.2437286016
-2.416821369 0.8550408205 0.1900580795 -0.152502143 0.2436780195
-2.698122431 -1.266070706 0.2340370555 0.08256588085 0.2481742695
-2.334276129 0.9341676946 0.1511112402 -0.1904163139 0.243090476
-2.335283011 -0.9865154414 0.2121440275 0.1043522144 0.2364201198
-2.562847216 0.9297041436 0.2201194373 -0.1022821266 0.2427224754
-2.337357789 -0.2621419655 0.2359793091 0.1210549103 0.2652178833
-2.259702438 1.009299687 0.108379632 -0.2165843149 0.2421877579
-2.651058085 0.5462100907 0.2339073849 -0.06017120696 0.2415227502
-1.790067463 1.393453718 0.001352754619 -0.2362043115 0.2362081851
-2.686547363 -0.6837835883 0.2288366002 0.006665184332 0.228933646
-2.524874714 0.8306590456 0.2176858544 -0.1094393642 0.2436475028
-2.748095932 0.4958343214 0.2336705936 -0.05956919743 0.2411440143
-2.31960955 0.7930855649 0.1717958454 -0.173712992 0.2443154029
-2.069135208 0.9059372574 0.07289056227 -0.2363570548 0.2473412449
-2.714363217 -0.8176605003 0.2316658134 0.01204323634 0.2319786384
-2.481017547 -0.8957619561 0.216440173 0.08169326109 0.2313441968
-2.785772782 -1.254317777 0.2345409682 0.08112731565 0.248175557
-1.98800327 1.326886057 -0.006769555004 -0.2366404498 0.2367372581
-2.630091602 -1.354474734 0.2310802636 0.09085488951 0.2482996157
-2.132977917 1.342009261 0.02297812859 -0.2357652497 0.2368823492
-2.451922749 -0.9965770046 0.2194439627 0.08809624067 0.2364669119
-2.781818676 -1.156811166 0.2390778265 0.06090736934 0.2467142371
-2.575386719 -0.8856557244 0.2241633937 0.05977992064 0.231997556
-2.407555424 1.129218657 0.1569459448 -0.1820498701 0.240362611
-2.171841569 1.07922168 0.06143632481 -0.2332894183 0.241243393
-1.884042852 1.377794844 -0.008177278961 -0.2353188912 0.2354609277
-2.647774646 -1.012327967 0.2334247355 0.0538233949 0.239549713
-2.51092501 -0.006043269002 0.2455136864 0.01821682187 0.2461885919
-2.377180266 -1.220294432 0.2249235873 0.1034166496 0.2475593334
-2.717481681 -0.9132137032 0.2344276995 0.02469554459 0.2357248739
-2.613001993 0.3324579303 0.2369042432 -0.05154489213 0.2424468939
-2.740257597 -1.372546516 0.2296567877 0.09420109327 0.2482258772
-2.773949486 0.5999560987 0.2369342326 -0.05135623799 0.2424361643
-2.485436613 -0.1272191358 0.2420825265 0.04859818313 0.2469123995
-2.502385905 0.5602171296 0.2281681789 -0.08145851767 0.242273003
-2.64101918 0.1473216403 0.2386847602 -0.04343992394 0.242605527
-2.624243264 0.6723353348 0.2333104229 -0.06763114289 0.242915057
-2.780250642 0.7572667162 0.2408180762 -0.03864728798 0.2438994848
-2.538625624 0.4174898489 0.2359052607 -0.05778810847 0.2428801299
-2.592018542 -0.243088969 0.239353706 0.01765056444 0.2400036229
-2.712081981 0.6700464581 0.2374742959 -0.05248282246 0.2432046214
-2.681748404 0.437532792 0.2337666951 -0.05970351218 0.2412703403
-2.229071355 0.7160623705 0.1664721381 -0.1816328594 0.2463807387
-2.587872249 0.05981495436 0.242910352 -0.01764128515 0.2435501059
-2.419892622 0.1266705101 0.2513668865 0.01011712514 0.2515704034
-2.711629376 0.280972447 0.2326709621 -0.06533132357 0.2416691094
-2.797738137 -0.8386110869 0.2340343548 -0.01172841425 0.2343280498
-2.552022445 -0.3572792136 0.2332279311 0.04735261284 0.2379864235
-2.613195083 0.8460441298 0.2304718494 -0.07855651771 0.243492094
-2.70853758 0.9044176334 0.2380971072 -0.04806323692 0.2428997883
-2.67865564 0.04132756786 0.2367735851 -0.04925318824 0.241842112
-2.761182717 0.1081934612 0.2269383298 -0.08188601634 0.2412598707
-2.788568984 -1.04949824 0.2404678779 0.03594190101 0.2431390971
-2.781997391 0.3470692724 0.2289691617 -0.07531239478 0.2410369968
-2.794831592 -0.6247438838 0.2251353097 -0.04845667843 0.2302910275
-2.647004576 -0.03913393134 0.2399630884 -0.02980197825 0.2418066204
-2.520643143 -1.133898173 0.2297856755 0.08378283857 0.2445833614
-2.571310833 -0.09263635025 0.2429416845 0.009180052955 0.2431150663
-2.389768188 -0.06422838645 0.2487355061 0.06606226695 0.2573588451
-2.794445645 0.009774772925 0.2207102974 -0.09565787612 0.2405482584
-2.433389337 0.9704010376 0.1824846315 -0.1594937386 0.2423610806
-2.793236975 0.8602255602 0.2414976286 -0.02928648539 0.2432669374
-2.797985682 0.2248510464 0.2243297923 -0.08847015138 0.2411448183
-2.517943035 0.1208286368 0.2455960451 -0.007212539833 0.2457019293
-2.773166973 -0.5016794015 0.223558089 -0.05561366153 0.230371653
-2.729349286 -0.1411113679 0.2315835935 -0.06135718328 0.2395739233
-2.672772947 -0.5649190029 0.2289068248 0.000815424467 0.2289082771
-2.635361163 -0.1697282791 0.2401614009 -0.01151433212 0.2404372649
-2.676932636 0.7877598671 0.2367986454 -0.05793380721 0.2437825352
-2.694907399 -0.3657608128 0.2336648309 -0.02575747721 0.2350802009
-2.503082733 1.057140383 0.1984068967 -0.1372586 0.24125758
-2.358418467 1.206782521 0.127419159 -0.2026012891 0.2393385143
-2.52181158 1.169498959 0.1972874263 -0.1367627546 0.2400549512
-2.47337019 -0.8078747777 0.2128755601 0.0832203224 0.2285642714
-2.652071817 1.164100675 0.2276185375 -0.07707776105 0.2403147516
-2.778114154 0.9698562392 0.2406553649 -0.02763822833 0.2422372315
-2.440734827 1.290702382 0.1577776135 -0.1788393677 0.2384896114
-2.789502284 -0.3430507845 0.2215751076 -0.0786023033 0.2351039141
-2.333544819 -0.4370978713 0.2176983039 0.1344955657 0.255893745
-2.236186004 1.381463847 0.05965801513 -0.229024177 0.2366667539
-2.794195793 -0.7345628269 0.2295416643 -0.02996205505 0.2314888774
-2.632563711 0.9795674706 0.2299005688 -0.07601468025 0.2421414941
-2.339662432 1.046831119 0.136513414 -0.1991115923 0.241415282
-2.625017916 1.077946824 0.2262074131 -0.08354219784 0.2411412295
-2.744888639 1.113453673 0.2378139416 -0.03862862289 0.2409307812
-2.761494287 -0.2335495216 0.2265785792 -0.07202238296 0.2377500288
-2.767610064 1.271054836 0.2354418958 -0.04369003001 0.2394612808
-2.334071492 1.293081462 0.1086484331 -0.2119516854 0.2381764031
-2.332498541 1.381442467 0.1020578471 -0.2140588788 0.2371434328
-2.602487042 0.2261645728 0.2396249907 -0.04079465676 0.2430727056
-2.423008478 1.388858139 0.1423842986 -0.1909354029 0.2381797988
-2.516607149 1.341933424 0.1833520804 -0.1518928284 0.2380953942
-2.607654523 1.318997777 0.2115021939 -0.1104380235 0.2385995286
-2.532470389 1.257328463 0.1949636762 -0.1384101344 0.2390987251
-2.689031879 1.38610814 0.2234988949 -0.08884048346 0.2405086017
-2.796877513 -0.08285546349 0.2196151803 -0.09612474125 0.2397306682
-2.679081928 1.252112666 0.2280049342 -0.0732065779 0.2394691067
-2.793777787 1.399300818 0.234612567 -0.06026117135 0.2422281267

